A Comprehensive Modeling Approach for Crop Yield Forecasts using AI-based Methods and Crop Simulation Models

Numerous solutions for yield estimation are either based on data-driven models, or on crop-simulation models (CSMs). Researchers tend to build data-driven models using nationwide crop information databases provided by agencies such as the USDA. On the opposite side of the spectrum, CSMs require fine data that may be hard to generalize from a handful of fields. In this paper, we propose a comprehensive approach for yield forecasting that combines data-driven solutions, crop simulation models, and model surrogates to support multiple user-profiles and needs when dealing with crop management decision-making. To achieve this goal, we have developed a solution to calibrate CSMs at scale, a surrogate model of a CSM assuring faster execution, and a neural network-based approach that performs efficient risk assessment in such settings. Our data-driven modeling approach outperforms previous works with yield correlation predictions close to 91\%. The crop simulation modeling architecture achieved 6% error; the proposed crop simulation model surrogate performs predictions almost 100 times faster than the adopted crop simulator with similar accuracy levels.

==> img/dssat_blocks.pdf_tex <==
%% Creator: Inkscape 1.0 (4035a4f, 2020-05-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dssat_blocks.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.42246351,0.84098507){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Crop Simulation Wrapper\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dssat_blocks.pdf}}%
    \put(0.39700949,0.79540112){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Crop Simulation Model\end{tabular}}}}%
    \put(0.66316362,0.80419681){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output\\Files\end{tabular}}}}%
    \put(0.4143205,0.76009315){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Mgmnt\\Files\end{tabular}}}}%
    \put(0.58046067,0.75986903){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Weather\\Files\end{tabular}}}}%
    \put(0.66356588,0.76000284){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Genetic\\Files\end{tabular}}}}%
    \put(0.49743239,0.75986903){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Soil\\Files\end{tabular}}}}%
    \put(0.200186,0.8490281){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}* Management\end{tabular}}}}%
    \put(0.200186,0.81182762){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}* Weather\end{tabular}}}}%
    \put(0.200186,0.77619259){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}* Genetics\end{tabular}}}}%
    \put(0.200186,0.74057358){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}* Soil\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dssat_blocks.pdf}}%
    \put(0.81312802,0.80749299){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yield\\Prediction\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{dssat_blocks.pdf}}%
    \put(0.20794805,0.89569408){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Data Input\end{tabular}}}}%
    \put(0.75307886,0.89555581){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Data Output\end{tabular}}}}%
    \put(0.45168017,0.89544427){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Evaluation Engine\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> notebooks/corn-yield.csv <==
pred,test,std
338.66757,300.0,197.27077
7895.9136,9000.0,796.4695
5353.42,6060.0,1178.626
263.47122,400.0,194.93246
1332.7668,689.0,1144.1809
1082.835,1100.0,369.41122
798.0533,1899.9998,234.64836
217.6272,260.0,248.84454
2281.2551,1000.0,2875.4824
3305.2012,3000.0,856.0507
3350.5862,3249.9998,1789.7971
4580.9233,3712.0,1209.6583
6173.1963,4653.0,1000.0183
1204.1901,1100.0,152.27591
707.2887,829.0,120.62808
2593.7476,1980.0,1674.904
8879.883,9790.0,1018.1942
372.6818,899.99994,180.16794
4684.3135,4800.0,900.89703
802.47156,600.0,206.08675
396.84946,600.0,217.42213
2864.5095,1439.9999,2407.9817
3411.2766,3599.9998,1350.6512
3022.8828,2143.0,1451.0503
6192.9365,5736.9995,619.5372
249.79901,700.0,186.65521
6310.3115,5214.0,828.55707
1260.7373,2320.0,570.50195
227.72836,121.0,137.5432
5180.004,5417.0,627.7745
4878.325,4800.0,804.6802
1495.3951,4217.0,1447.1636
255.09274,600.0,167.24661
392.63104,800.0,246.34586
455.7534,1000.0,247.12257
4847.375,4495.0,1031.0447
255.2095,600.0,109.39915
7140.764,7692.0,936.7781
4523.2144,3635.9998,1135.8838
5556.0947,5766.9995,697.7318
417.82706,800.0,213.45422
5834.7476,4708.0,1230.3654
171.95648,700.0,192.6636
2220.0938,967.0,1222.8182
188.35426,200.0,142.50583
7184.64,8400.0,914.3121
711.9997,1000.0,240.51706
225.81648,500.0,139.99606
4905.3955,3404.0,689.255
1240.3387,2470.9998,477.47775
433.65097,800.0,278.43787
5105.992,6000.0,1637.4769
339.40036,639.0,195.166
558.2532,719.99994,417.92978
3555.4934,4200.0,3951.8174
1150.2404,1799.9999,554.3643
4201.763,3180.9998,1080.8579
5289.972,3715.0,942.41693
4347.2705,4800.0,851.06964
186.81558,200.0,123.30783
5013.534,5698.0,735.1072
78.04435,200.0,132.1423
725.0182,600.0,118.638596
5551.0522,6600.0,1463.4388
5345.3677,5960.9995,1013.9381
222.19557,400.0,146.46115
5083.9487,4800.0,758.21906
7161.9976,9000.0,981.3591
4253.727,3131.0,1042.2129
2620.4321,5200.0,3372.8726
5158.9746,3305.9998,903.01294
1681.7117,1200.0,648.5237
415.6321,300.0,385.8156
2254.7827,2100.0,599.6437
390.17593,500.0,363.2986
4285.37,3742.0,598.73834
5569.601,6073.0,1714.682
5156.6245,4100.0,859.01575
2066.443,3599.9998,1751.6583
559.41455,120.00001,372.83072
5028.2266,3720.0,919.21185
5613.3774,4200.0,940.137
6492.163,2859.0,826.8676
435.9952,799.0,284.61398
1805.9628,1986.0,434.38153
241.69583,1000.0,141.72392
1406.7859,1200.0,246.40868
280.33496,400.0,166.14766
8441.072,7000.0,836.4958
236.09613,200.0,130.61176
4759.0537,6600.0,1561.6436
5395.35,4000.0,854.9917
2783.55,2900.0,1519.2494
2424.3535,2000.0,718.20984
9293.036,8453.0,1134.6216
5871.406,2300.0,1362.5741
331.65042,800.0,249.98932
5290.6294,6423.0005,639.08466
171.68304,200.0,176.55626
5147.99,4533.9995,887.8471
577.8096,500.0,290.6061
202.91814,100.0,141.47783
720.50116,825.0,419.00583
1427.009,400.0,1026.9126
345.6659,899.99994,261.22565
605.99097,869.99994,393.42624
5111.3545,3699.9998,1104.8738
5472.0405,5700.0,1626.9103
7622.2144,7500.0,1644.4579
3675.619,3000.0,1612.082
1728.6893,1799.9999,216.77399
4148.8794,1500.0,920.1283
316.9465,800.0,269.99802
627.1666,600.0,213.6109
5433.477,3657.0,803.74084
5813.0137,5100.0,1025.8861
356.53162,638.0,278.05798
5091.6274,4499.0,1088.8093
761.5832,625.0,117.13835
3960.0393,3599.9998,1053.6606
523.511,1200.0,256.63104
5565.1157,5600.0,942.4243
402.40964,1000.0,201.93483
2330.1987,2237.0,392.8409
5604.7036,5696.0,788.9114
212.72516,449.99997,138.27779
5721.9976,5939.9995,852.70807
203.50493,640.0,215.41194
6250.6504,6000.0,1386.0497
513.18066,600.0,131.85408
633.2492,1000.0,232.3263
3554.7212,2151.0,2662.6318
2289.8909,2406.0,620.21924
3801.2642,4906.0,1129.9856
4800.251,5000.0,1387.9882
51.528397,200.0,124.875336
1345.5488,1600.0,848.0676
5652.261,3108.0,703.4505
431.58426,817.99994,297.5523
189.51419,160.0,174.73233
1512.4081,958.0,988.59125
6794.8315,6000.0,771.5876
359.04767,700.0,317.8101
5663.2993,4022.0002,869.76434
530.67004,800.0,194.11212
3315.5425,2940.0,2280.604
859.9329,625.0,317.0282
2716.2427,3599.9998,2028.6564
7794.622,6374.9995,693.472
4182.6714,2707.0,828.611
656.9121,509.0,190.33488
286.00928,350.0,126.01788
5169.289,5983.9995,933.1694
397.22452,800.0,247.46918
3742.4897,3500.0,1043.6318
272.30676,1000.0,207.69121
2974.2825,2303.0,1710.6224
470.09406,800.0,142.4977
1889.6626,2400.0,822.10077
264.8436,500.0,216.16576
231.18115,800.0,395.05658
2186.3796,2878.9998,1387.8602
7222.6733,7000.0,1039.8931
4222.4536,3720.0,1159.6217
2690.9106,4167.0,1701.205
5413.154,3578.9995,879.60016
5644.085,4396.0,1639.7627
1485.9185,1062.9999,405.83026
6168.6636,5091.0,1271.2837
2617.4495,2000.0,322.7343
1860.4802,1000.0,956.2466
145.02742,219.0,205.54431
6568.9556,4238.0,782.6206
5662.015,5880.0,737.2282
611.6198,300.0,296.86206
5564.582,5397.0,1739.5906
1081.6003,899.99994,465.3982
314.1245,800.0,248.35382
6241.4404,4158.0,1889.5635
226.53297,800.0,196.77118
5499.205,6499.9995,1362.5859
4878.458,6600.0,1476.5574
465.60846,700.0,228.48181
4723.008,6000.0,1704.9053
2399.8567,2600.0,1932.18
324.97028,800.0,261.45917
5224.475,6010.0,895.7541
389.2902,749.0,262.49384
146.81996,500.0,142.18509
964.3974,1000.0,334.9639
6186.8115,6053.0,1520.2101
2775.6663,2019.0,886.33575
5714.8506,6600.0,1346.3538
4324.457,5435.0,793.0817
790.9367,650.0,191.90387
3575.0337,3500.0,1312.672
533.0974,800.0,351.9226
6629.067,6296.0,892.8888
7808.1045,8306.0,1232.6586
376.80194,800.0,218.77603
6092.0723,6320.0005,950.131
247.62918,400.0,148.6051
7096.3975,7288.9995,865.4794
7683.614,7838.0,1139.8495
4846.037,6480.0,1436.3685
5231.385,2985.9998,643.9276
208.26248,100.0,176.19858
5056.342,3799.9995,1183.6575
6299.539,6600.0,1385.6062
582.63074,300.0,316.2012
4450.9766,3000.0,828.9355
5044.8696,5400.0,725.64307
390.5695,700.0,270.14288
5992.8657,6600.0,1814.4706
1791.4211,1000.0,1528.3507
4767.7524,3701.0002,962.9637
8372.143,8030.0,2091.5352
5441.241,5508.0,668.7888
826.14075,1500.0,924.6785
524.1761,767.99994,105.22505
268.8577,800.0,219.40718
2818.772,4500.0,2100.2292
6904.366,7162.9995,773.6428
198.31836,240.00002,126.98825
965.58246,846.0,225.32687
5916.801,8878.999,2938.4558
667.9426,650.0,513.4416
411.18127,1000.0,255.17587
499.81668,600.0,724.58844
4552.801,6014.0,915.11176
1671.2448,600.0,2041.8542
750.76776,830.00006,85.76618
898.5621,666.99994,141.16817
634.1195,831.00006,139.74255
543.5829,1000.0,326.69406
5608.31,5658.0,1464.987
2268.9912,2400.0,529.19714
5144.5693,3945.0,836.931
689.9941,899.99994,559.6611
335.06882,240.00002,228.11377
453.05847,1000.0,234.71634
2394.2537,3561.0,736.3658
2045.5178,1981.0001,2584.2053
4256.5684,6600.0,969.7155
7001.145,5724.0,1318.4956
7368.1636,8412.0,1207.9474
280.30502,800.0,182.83809
911.55804,1000.0,252.38304
3416.3289,3838.0,608.2971
2110.8027,814.0,1448.4651
220.34427,279.0,154.78864
458.1848,750.0,230.7285
5842.7437,3580.9998,948.44086
3640.57,4000.0,698.0289
324.34097,400.0,181.90764
246.78705,800.0,274.5394
7063.2856,6400.0,1867.2417
5577.4463,5409.0,1187.5463
401.7042,600.0,293.50757
4056.0078,4000.0,946.2533
4092.6123,3599.9998,1603.0607
6207.2827,8500.0,1639.9608
5025.872,5200.0,760.14056
6840.552,6000.0,1146.3309
826.4467,1000.0,270.99573
3868.906,4800.0,1351.3237
9040.117,9499.999,566.5903
3273.6328,3599.9998,2584.6104
1434.9806,1000.0,645.05615
1220.9031,1051.9999,345.52625
4553.105,4500.0,790.96515
209.93013,350.0,170.6957
938.93085,932.0,149.16383
1251.2191,2400.0,539.6863
726.72534,800.0,408.2336
822.4995,725.0,177.0566
6907.433,8258.0,1092.9021
221.09995,700.0,143.01353
2113.9827,4800.0,1736.7305
265.03537,300.0,204.8592
284.41483,200.0,120.68647
7790.5205,7799.999,763.44635
109.07877,200.0,132.63005
600.0701,800.0,537.39233
755.8298,851.0,170.76959
5368.9146,4103.0,799.53577
4979.523,6000.0,1104.2389
2555.5364,4500.0,2474.2483
5785.0493,5600.0,1275.2598
310.92447,700.0,247.07011
1313.3164,1971.0,444.83963
493.1158,600.0,345.86914
5430.88,4743.9995,714.36456
3966.7732,3400.0,4106.238
4113.963,6600.0,925.20844
179.98022,400.0,164.24536
1041.3918,4000.0,1173.9996
984.1707,879.0,341.43417
455.00696,600.0,354.84918
4100.5757,5190.0,1308.5431
6026.5444,6273.0,735.83734
1455.0536,2034.9999,618.64734
4198.4883,5280.0,702.79346
298.9262,500.0,190.29056
5199.8506,3353.9998,1017.9252
4789.1265,2957.0,840.5745
1539.903,1799.9999,1368.1848
5479.7466,5576.9995,816.03033
4707.4326,5721.0,932.6557
8761.81,9000.0,1203.2079
398.3911,625.0,207.31505
391.64517,750.0,317.59427
1519.7142,1710.0,1037.4291
1602.1136,1753.0001,546.0206
3934.641,5982.9995,947.48303
3805.2405,4000.0,543.93427
1348.0554,1100.0,812.32556
682.6318,1000.0,345.02814
6773.156,5949.9995,1313.9631
877.17206,840.0,98.09703
816.9013,1000.0,219.23128
4922.027,4500.0,992.4668
718.2526,830.00006,312.33307
10176.447,10627.0,594.68774
179.7685,480.00003,138.64656
6129.571,6450.0,738.40625
5260.7173,3642.0,703.1172
442.41412,800.0,313.0758
8097.36,7727.0,1034.2491
834.50446,783.0,387.7024
776.03546,1000.0,281.30975
1681.3699,417.0,1455.1785
5309.717,4800.0,939.1378
353.34528,1000.0,164.79964
450.61746,477.0,289.54782
173.87134,120.00001,190.62238
2990.873,5862.0,1404.5581
5449.1504,4833.0,1397.3096
3140.9648,3082.9998,893.23914
2051.4333,2250.0,484.93243
5347.625,3870.0,836.3273
306.08856,800.0,207.68677
2467.7058,2879.9998,1631.1434
404.3189,700.0,198.12363
5107.704,5500.0,957.5466
5638.0835,4878.0,1978.2954
325.96613,1000.0,337.92227
3488.5432,3747.0,1541.986
8072.3013,9917.0,903.1319
476.98633,800.0,193.7633
10018.931,6639.0005,2377.8835
1265.6548,1000.0,494.89618
659.73785,1000.0,200.49594
1362.4651,1533.0,169.7438
695.4903,1000.0,256.8402
281.0396,540.0,212.31981
7030.758,5070.0,837.8563
5050.099,3586.9998,915.61945
634.3619,1000.0,236.1959
936.7086,899.99994,136.03925
2319.9495,1000.0,1466.4148
5314.09,6716.9995,791.99976
1320.8997,500.0,1833.3982
340.1139,240.00002,246.62447
2848.0752,3000.0,3135.2644
3715.1372,4649.0,1365.4535
427.19254,700.0,344.97565
5362.721,3724.0,655.3982
5487.8765,3799.9995,1474.5695
8656.633,8000.0,801.7403
4621.4106,4818.0,1336.7832
6003.729,4600.0,1046.6737
1240.5371,800.0,1181.5955
550.072,1000.0,130.41295
6378.7217,4746.9995,1159.9683
3299.959,3450.0002,1685.5928
339.92728,404.0,155.58014
1426.4314,4000.0,1397.3289
3732.2708,5196.0,1101.894
4542.125,3599.9998,750.035
94.95612,300.0,213.9649
912.0691,899.99994,124.556076
3142.2927,3643.0,492.80692
4992.1133,5400.0,1461.6466
122.180435,400.0,135.14648
262.32422,899.99994,323.74973
281.12497,359.99997,199.97713
5048.9854,6000.0,881.32214
7991.172,5300.0,1309.7358
1292.459,1000.0,1063.9465
5307.309,3628.0002,791.4152
5317.8994,5818.0,797.9734
9975.186,11164.0,889.42566
499.592,601.0,111.33542
6728.815,6000.0,1685.125
4087.8938,5712.0,1226.9762
725.966,500.0,370.53455
2167.3447,2101.0,622.6611
387.7105,593.99994,209.84772
2031.1211,4857.0,2367.0989
5353.9365,6059.0,1707.894
488.74734,1000.0,137.05246
5156.7134,5400.0,776.6987
4983.753,3726.0,842.8781
6500.8955,6587.0005,729.5356
364.92007,600.0,266.04785
1062.3314,3699.9998,562.22327
6650.099,7199.9995,2084.351
739.86395,575.0,603.1637
349.69662,120.00001,394.98636
2769.3462,1000.0,2335.6624
4822.3984,4800.0,758.70386
960.42255,843.99994,382.91638
2995.2295,2000.0,1816.2406
7062.3657,5674.0,694.3921
359.63522,333.0,339.27618
5414.691,4900.0,701.6583
492.4577,120.00001,374.28958
1301.84,1200.0,450.04248
6192.447,5800.0,1184.463
5527.4307,3179.9995,1642.8439
513.13116,376.0,460.52127
2122.1472,1909.0001,404.10608
442.29587,200.0,199.94167
320.85788,250.0,221.13135
4985.2046,4590.0,1138.01
291.0536,120.00001,220.81134
1169.1458,1000.0,1278.782
316.822,44.0,190.36963
5458.6587,4800.0,1130.463
333.88895,359.99997,166.65611
247.2667,70.0,266.09738
5339.592,5400.0,2129.6365
637.6901,850.0,77.34632
392.86014,540.0,347.6569
5559.151,5500.0,911.01373
306.9673,414.0,205.75272
4010.5693,6338.9995,1724.6051
4120.684,4220.0,548.1948
5995.495,6129.0,1240.7015
267.33157,1200.0,319.04797
3774.1548,3519.0002,942.3696
288.62512,600.0,292.39975
448.77982,600.0,361.03348
1763.052,1000.0,982.1801
7681.2344,8400.0,682.71893
6430.2773,7176.0,814.58704
5865.3193,5390.0,1011.6256
1886.0472,2000.0,624.77545
639.57025,800.0,310.72345
347.29214,800.0,217.13094
5632.902,3840.0002,767.0698
3173.552,5125.0,1015.6852
3952.7876,3209.0,3575.5862
8455.447,6243.0,1127.3501
699.4937,1000.0,367.05295
2378.1018,2400.0,825.527
3546.127,4800.0,1141.5441
171.72112,520.0,261.04828
4206.037,4800.0,599.44635
306.11887,330.0,233.32475
3455.0767,4400.0,891.396
610.6617,3000.0,361.17905
1723.3774,2855.0,539.4446
4878.341,6128.0,1647.9055
5011.3096,4900.0,794.0181
887.57776,438.0,456.6805
5396.891,6370.0,883.6168
5273.6084,5000.0,617.0473
4439.5176,3249.9998,1062.2675
218.7232,239.0,238.51797
4601.7085,4511.0,806.6889
459.6363,600.0,340.5259
583.4806,1000.0,124.92706
339.66418,179.99998,549.7875
3271.8823,4800.0,824.40216
6757.1963,7440.0,1040.5892
4917.686,5630.0,820.5193
798.4911,1000.0,285.98267
2724.0884,800.0,2883.4092
716.857,500.0,569.4496
296.02655,543.99994,229.11444
257.95023,1000.0,278.8051
3778.5352,1463.0,1435.2622
3732.3423,2800.0,1362.3805
78.323326,60.000004,193.55783
7799.9424,9077.999,1184.1497
10014.597,8285.999,1012.5325
200.23726,160.0,190.80492
639.16895,1056.0,225.72891
7127.0503,8002.9995,1161.9127
3381.7173,5400.0,838.18524
678.58185,600.0,504.47855
5225.826,5742.9995,742.3616
417.54178,1750.0,332.12378
5516.668,4029.9998,734.7665
510.39896,1000.0,206.8694
330.77762,120.00001,232.91235
7534.4336,6687.0,1138.6796
320.6816,359.99997,167.48827
5604.161,5890.0,1174.0352
367.91354,150.0,308.81528
292.29996,238.0,171.85747
3743.2585,5000.0,867.4327
266.519,150.0,337.031
6551.153,4844.0,1660.8025
3869.475,4500.0,853.4774
344.88364,1200.0,402.8645
5823.686,4601.0,988.7539
758.991,832.99994,182.24832
3275.4421,3455.0,1377.0754
427.4172,359.99997,315.69128
146.28009,457.0,247.46696
237.59158,300.0,152.28183
6387.9233,6000.0,1183.438
281.01523,179.99998,269.41345
568.7161,288.0,512.7735
254.22473,899.99994,217.1701
7776.1304,6059.0,1163.863
5928.238,6291.0,1096.9653
400.81625,400.0,378.7209
387.72864,300.0,234.62175
4756.1494,4009.0002,889.1951
233.28076,300.0,242.83247
4782.447,2661.0,2587.494
3186.4998,3500.0,508.7701
285.28464,240.00002,153.03415
3073.738,4546.9995,1257.7275
4835.1196,4800.0,822.2279
268.02148,600.0,255.5188
309.53732,556.0,308.6379
5364.5137,4952.9995,1015.28314
8101.7817,8400.0,1848.8329
4504.284,4467.0,766.4387
1345.8707,1511.0,349.23767
4646.496,4010.0,854.9488
358.44498,719.99994,175.28513
5110.877,4700.0,785.9338
3817.5615,6731.0,1218.5468
687.16797,620.99994,448.4321
351.91486,700.0,297.7341
109.09835,140.0,144.28616
7154.667,5850.0,1130.2864
191.78598,280.0,245.19221
426.63232,114.0,343.4296
405.74933,406.0,476.49854
5112.827,3471.0,778.47687
592.18756,40.0,607.4132
119.94706,600.0,173.5809
5021.372,5108.0,1009.85785
937.2233,300.0,831.37134
239.95613,70.0,207.02756
5922.2495,7440.0,983.80084
848.45087,800.0,191.52548
3744.435,4500.0,1073.4261
317.45163,467.99997,98.16576
5361.437,4800.0,785.6278
686.22314,846.9999,87.972946
294.65198,540.0,157.41148
7454.85,5000.0,1414.6954
952.44867,300.0,719.35236
4391.215,5100.0,1172.3147
5033.909,4800.0,1352.8749
449.96375,899.99994,353.1531
5742.6006,6000.0,1143.7073
959.4373,558.0,150.2406
148.53009,480.00003,194.20303
4065.1658,5000.0,576.8466
1093.4958,1556.0,660.907
853.61304,700.0,1047.809
501.4891,1200.0,365.396
4897.313,5100.0,948.56726
5968.282,5500.0,976.18585
1226.4308,850.0,1310.0552
478.54163,400.0,594.35297
603.2159,1000.0,990.7382
10301.143,7857.0,1405.0975
315.7271,400.0,279.56415
7581.985,8552.999,962.419
327.9168,100.0,258.23032
5561.979,6000.0,980.9925
4371.5156,5700.0,1202.1659
5024.0107,5006.0,701.87634
666.6013,1000.0,410.6495
231.78421,200.0,282.08426
7876.068,9615.0,1032.4296
636.9001,1300.0,199.58914
7654.4404,9000.0,1619.1718
447.9839,127.99999,266.4477
8543.803,7452.0,1305.592
3299.8125,4981.0,776.9278
2581.8438,4855.0,971.62225
392.624,700.0,186.65448
5461.65,3240.9998,1206.3585
571.14606,1000.0,136.39842
4073.257,5474.0,2077.0347
2352.7168,1000.0,1299.9746
5795.8926,3745.0002,980.2853
297.64285,251.0,196.72241
347.83536,480.00003,394.67227
5979.17,6181.9995,974.15936
3017.5503,4000.0,1828.1665
235.92136,500.0,162.87076
366.86963,762.0,342.39938
384.7137,500.0,235.22258
8164.507,7199.9995,2845.0488
3877.7634,3000.0,899.49884
682.1119,700.0,600.3347
5030.002,4700.0,1182.2318
2142.375,1949.9998,463.91864
285.62793,650.0,251.12299
4937.3584,4800.0,892.2318
320.38635,449.99997,235.65863
389.1195,500.0,242.33658
8454.6045,10800.0,2611.3901
975.0617,600.0,759.9344
598.77905,808.0,178.52432
4798.3384,4600.0,844.8151
665.0966,3699.9998,257.50015
467.68958,800.0,245.18779
321.625,200.0,266.3457
7654.5073,6969.9995,863.4544
1091.2067,500.0,838.3929
260.68246,100.0,192.71533
5464.503,4567.0,815.5374
77.573944,100.0,189.01718
635.327,857.00006,234.25296
5816.9893,6000.0,1241.4296
5656.578,4897.0,1262.4255
8374.23,7057.0,1094.7186
6201.871,6052.0,1195.5248
635.8059,700.0,444.6305
186.49742,600.0,338.88376
4748.0356,4800.0,1838.8766
655.634,899.99994,223.3566
121.91549,250.0,205.31076
5020.395,4045.0,1328.7166
729.1683,1000.0,312.97678
6395.047,7799.999,1286.751
39.76439,170.0,102.23417
453.12463,1000.0,208.59283
5990.671,5703.0,1073.3184
978.20856,2857.0,685.54803
3231.0479,3690.9998,1001.9915
493.04263,600.0,184.41667
4087.5684,2853.0,757.79047
290.51224,150.0,267.66046
5708.303,5474.0,773.9695
3934.8135,3300.0,1146.1919
2870.0896,5000.0,869.93726
292.31253,400.0,179.03204
5561.299,6059.0,1493.5449
358.79123,560.0,417.47675
4599.7837,6959.9995,2331.5933
353.75024,500.0,409.22836
5514.0312,6511.0,856.6826
766.6057,2000.0,388.454
3121.5857,2930.0,1726.8665
529.38855,600.0,362.77835
7931.8345,10200.0,647.0692
405.96844,600.0,329.09003
949.784,1200.0,311.9754
326.92575,2000.0,291.67993
5663.232,3030.0,750.96844
4342.3174,4800.0,1546.9692
6962.6455,5024.0,1318.2289
1366.4326,3000.0,876.3011
4911.5605,6000.0,914.7799
171.51233,179.99998,165.05534
1562.1768,1100.0,1861.197
9633.251,11676.0,1298.1315
8239.946,6936.0005,684.76685
233.15106,150.0,132.65076
412.08215,800.0,309.70062
3647.9155,2225.0,742.6143
4319.704,1949.9998,1623.2822
3925.753,2917.0,1283.4867
951.3615,1000.0,470.89813
770.4055,2000.0,418.8713
5285.908,5316.0,599.8056
4937.4473,5400.0,999.8528
6354.667,7199.9995,1125.3976
354.59573,1000.0,256.75742
7358.9927,8400.0,905.86414
350.5757,480.00003,289.15167
5802.224,4318.0,899.26373
494.08173,1367.0,232.42682
246.56091,800.0,174.67467
5449.8228,5420.0,1047.9346
2236.805,5111.0,988.7635
338.15616,719.99994,451.9573
1220.8842,3000.0,703.01294
7468.7456,8003.9995,1354.6968
413.85178,800.0,312.64124
634.69006,3249.9998,135.58696
237.6544,200.0,161.38013
480.84225,800.0,205.85321
876.7582,800.0,1144.4929
5495.129,6300.0,1039.4253
2283.0022,3788.9998,887.78204
3497.0598,3544.9998,902.1002
328.59857,800.0,297.57596
5238.8096,6600.0,977.8745
1697.5511,2500.0,1283.6198
5761.6094,7438.0,915.7827
1830.0255,1200.0,1031.0172
3536.7195,3200.0,3047.0352
5424.92,6000.0,1189.9851
345.29233,800.0,243.31801
7329.435,7549.9995,890.9873
380.87146,700.0,316.73407
179.26483,363.0,130.57924
5726.9355,6000.0,509.68503
5568.3076,5820.0,881.1411
5159.448,6679.0,506.22043
777.9473,749.0,594.5185
767.5761,700.0,85.65903
2951.3645,3960.0,2184.4065
488.26736,766.0,253.39775
8011.2935,8837.0,994.31067
5500.056,5400.0,1202.9656
2154.6453,3050.0,1307.345
505.4936,1000.0,411.99384
5188.7456,5397.0,916.44196
1836.1266,680.0,1394.6498
124.8443,220.0,146.75603
4066.7925,4100.0,843.4058
6016.104,4800.0,1206.0421
451.32874,600.0,281.3984
175.73222,120.00001,128.80923
7168.442,6296.0,650.27814
714.26337,600.0,1344.8616
3922.9744,6400.0,905.8013
589.6057,600.0,212.60063
6805.9976,7199.9995,601.5593
304.73468,700.0,214.10458
796.56335,1500.0,290.97562
4691.21,4200.0,880.7073
5777.0776,5400.0,917.56384
400.55463,700.0,420.7817
7636.8193,9000.0,766.1697
5723.385,6450.0,837.1114
4009.2185,6567.999,1219.9781
836.4991,847.99994,332.27084
310.21832,1000.0,250.90645
5456.1934,4723.0,887.76135
65.32919,150.0,136.57504
400.34662,1019.99994,234.33205
582.82654,1000.0,345.58167
756.5489,1000.0,149.3907
4732.528,4200.0,1162.8823
73.05658,120.00001,127.10132
360.12704,1200.0,253.07628
9011.111,5271.0,1795.6503
8304.534,10190.0,1035.6517
597.9365,1000.0,177.5244
371.91394,899.99994,224.85611
3337.7405,1700.0,702.56586
886.0487,1650.0,735.5661
140.02266,200.0,175.91995
5272.417,7189.9995,850.6595
5402.089,6480.0,794.6559
368.1626,700.0,177.12976
526.1523,563.0,72.7835
4002.2664,4901.0,1682.8583
4544.9233,3795.9995,876.0454
7967.746,7321.0,1353.096
3387.49,6000.0,783.3797
413.31378,540.0,287.24127
3487.7798,3249.9998,440.55322
348.76544,120.00001,303.71887
2124.928,1799.9999,760.3261
3212.9976,4949.9995,536.1522
516.8463,800.0,259.26868
271.28174,500.0,155.45229
7856.4595,7115.0,1214.9697
386.23798,179.99998,246.21947
358.503,600.0,355.16476
5588.336,6304.0,696.65283
2290.2947,2172.9998,544.96155
8631.931,9971.0,1543.9733
679.97864,500.0,594.8082
1950.0681,1470.0,471.44205
635.63196,1071.0,265.62885
398.3852,832.99994,276.55402
7541.2227,9600.0,1324.4583
687.42004,861.0,103.71002
4321.948,5400.0,1402.1925
569.9078,1000.0,150.64558
100.27091,100.0,163.03926
4870.9683,4359.9995,785.2864
1452.3358,1837.9999,810.00275
9291.615,8212.0,643.4317
361.40262,179.99998,255.9563
4484.227,4425.0,1552.67
124.22202,467.00003,176.55331
5800.3203,6200.0,1449.4938
570.247,500.0,168.6567
3391.4517,3200.0,383.02356
1512.7639,1000.0,2167.5032
364.3743,449.99997,190.04518
5946.647,10240.0,2265.883
3340.7046,3200.0,1479.6127
4414.377,5464.0,1177.0446
4281.4854,5000.0,1470.75
218.74686,100.0,254.04736
4582.0107,3733.0,837.8091
291.01886,67.0,226.41104
1046.4021,899.99994,546.38196
4106.2764,3100.0,768.55304
722.205,831.99994,100.27498
1322.5437,1310.0,674.46246
7022.5376,6122.0,835.59564
792.9487,100.0,667.2036
316.75955,600.0,341.64923
5434.745,6000.0,1649.9652
231.75761,144.0,166.85638
5515.5986,7189.9995,1172.5437
7633.86,5636.0,1253.5837
467.03998,200.0,349.4195
369.2002,333.0,366.21042
275.98608,100.0,158.92503
4573.6895,4700.0,851.57074
9629.078,11600.0,1005.8309
5415.2896,5687.0,1324.5558
7305.173,7000.0,989.18176
550.19836,600.0,1016.49
289.38522,1000.0,301.14404
745.80994,1000.0,249.95088
5138.3647,3100.0,922.7622
306.07712,666.99994,161.40672
87.49516,300.0,135.57144
4438.3633,4500.0,1172.0183
6379.55,5823.0,1035.7035
715.35004,719.99994,235.20116
197.32582,200.0,161.61588
5961.598,6025.0,1097.6407
2620.9995,3000.0,1183.0632
668.4607,1009.0,312.57254
6089.418,7199.9995,1270.8594
7162.228,8994.0,1076.2797
377.64447,579.0,260.20355
617.9822,700.0,80.83606
432.30185,651.0,405.20206
964.92993,1000.0,322.0662
5282.1724,4700.0,783.17053
193.49724,600.0,217.78203
6544.189,6378.0,1368.3955
621.24207,1000.0,125.616585
5231.51,6200.0,1644.1445
243.87488,800.0,274.59854
5486.786,5044.0,1020.3566
1368.7909,2544.0,632.1806
404.37067,500.0,343.20566
294.90543,600.0,167.17268
3514.534,4000.0,855.69525
800.9979,1000.0,246.56978
188.59962,600.0,140.81934
1750.9788,1696.9999,492.88376
4686.858,5249.0,1492.4948
1911.2196,2700.0,588.0349
590.2501,1000.0,197.71863
4167.162,4800.0,779.5278
296.63666,150.0,196.32924
6399.374,7500.0,623.4503
422.07025,300.0,334.6535
7277.0283,7199.9995,1228.4941
459.32587,500.0,377.24353
8233.552,8214.0,1728.2094
493.12466,1000.0,237.17366
346.95148,179.99998,264.07095
5899.165,3602.0,942.1642
7537.717,7080.0,1557.6533
5635.4146,6303.0,799.6681
343.2478,245.0,223.76085
4895.746,5100.0,1039.055
5549.463,5836.0,1442.082
5361.893,7199.9995,837.1609
3202.287,3840.0002,640.599
329.498,500.0,401.81064
782.4976,490.0,406.64023
185.22258,1000.0,240.30421
591.39087,850.0,229.26373
3922.1045,1942.9999,1013.73193
282.85654,200.0,294.4173
4973.9395,6000.0,893.85034
4724.18,3603.0,884.0115
754.27155,125.0,615.27655
9943.235,8417.0,929.64044
465.7234,60.000004,313.40173
337.09418,252.0,182.80557
5610.0757,6114.0,816.45386
5608.5977,6052.0,1214.8855
5874.1006,6643.0,1383.103
5688.305,5400.0,1687.0739
163.87585,150.0,138.13293
2085.385,5100.0,604.092
210.38351,200.0,187.12451
586.1326,1000.0,342.71716
8007.4146,6755.9995,937.69965
389.95978,718.99994,236.17004
5154.3228,6000.0,1104.4009
1244.5054,1439.9999,1303.2367
419.2918,1358.0,270.07047
10077.388,11400.0,1953.8488
1015.5994,830.00006,1318.339
2663.0193,2400.0,645.8957
7989.2227,6566.9995,1597.4846
4182.0483,5400.0,1610.1621
6898.0137,6510.0005,2338.977
6520.226,6600.0,1288.0585
1141.4802,1799.9999,1020.9375
5807.947,4700.0,925.74426
6087.2715,8000.0,1175.2833
796.0638,629.0,622.7239
8563.922,6875.0,1323.9926
980.2128,990.0,353.04227
363.81668,899.99994,328.54758
6690.2466,7799.999,1154.6014
1144.9596,1799.9999,571.1457
5527.517,3277.9998,1823.1439
5960.992,6499.9995,1409.1201
7934.6426,8400.0,954.1758
651.86896,544.99994,277.22433
6476.1836,4213.0,934.13306
735.54767,604.0,219.58751
2515.103,1201.0,1902.0186
7303.851,6600.0,1426.1654
841.7211,982.0,650.45483
6041.9863,5000.0,1753.8385
266.7337,300.0,266.5386
622.03766,848.99994,109.84773
7491.7666,7199.9995,1793.0814
2794.1045,3572.9998,3033.649
2312.7324,2300.0,760.5715
6827.4688,9300.0,1071.3635
5800.313,5956.9995,1138.6914
2024.1432,5151.9995,739.4091
870.1106,1079.0,722.76965
888.10504,1189.9999,699.2779
6420.5396,5800.0,1514.3724
8308.829,8149.9995,997.6859
355.78888,449.99997,545.26306
750.1898,603.0,249.47864
8075.94,7777.9995,1112.2975
6154.346,3276.0,886.0705
452.33792,718.99994,428.03394
667.228,800.0,168.65004
5766.0674,5404.0,962.5469
1028.8973,1400.0,863.0457
3673.2427,3777.9995,805.5308
789.85364,1710.0,671.881
331.63046,179.99998,421.06995
4965.857,3500.0,891.7293
235.05113,209.0,246.59048
1189.8196,1321.0,566.5503
1578.5247,2289.0,452.4473
7706.726,6000.0,2539.5925
6730.9243,9600.0,1365.2354
604.98364,544.99994,675.0921
6752.176,7199.9995,1154.2214
843.53143,673.0,567.1652
7819.0815,9361.0,1004.64465
327.65076,307.0,337.55423
473.7301,440.0,413.62122
1613.6034,2161.0,849.947
573.17065,642.99994,156.70645
622.4179,639.0,290.71545
5457.4873,6800.0,1574.1459
4179.6865,3000.0,1418.5548
7982.544,10000.0,1603.465
504.59048,432.0,431.79486
696.308,1454.0,803.6433
806.731,1500.0,476.27982
7958.425,9972.0,1237.2688
9504.244,6446.9995,1055.0781
1617.2428,3198.0002,1113.4636
376.13904,899.99994,273.4493
6068.893,6223.0005,889.2158
517.0739,280.0,361.5264
6016.565,7153.9995,1279.4486
610.4115,680.0,607.93134
3758.3716,1086.9999,3707.5564
3824.9646,5304.0,1170.1981
367.22403,899.99994,642.40967
8233.224,7500.0,683.78394
679.95166,1000.0,176.2865
3983.3787,5280.0,830.69653
685.1686,640.0,206.56122
6563.5146,6000.0,1042.7592
807.5554,800.0,410.49802
835.3957,698.0,639.46533
711.33826,853.0,163.68443
4736.283,4800.0,508.22842
5728.3286,6109.0,1385.8153
1137.4805,1095.0,718.26965
3507.1582,6000.0,892.15204
953.7627,408.00003,487.10892
637.8354,500.0,126.325325
4793.8057,9000.0,1324.8506
7309.555,7018.9995,1502.6957
1115.7786,395.00003,697.69336
7596.372,6600.0,1382.047
580.46234,1000.0,816.32965
528.72675,609.0,571.24396
7193.8516,7599.999,882.7507
367.74026,600.0,352.66385
6741.9536,6900.0005,1503.2427
1908.3491,1500.0,1021.34625
2973.3506,3000.0,1623.3036
303.28503,360.99997,456.54822
6270.364,8400.0,1524.0295
851.39105,595.99994,444.83817
5963.7197,6300.0,1255.3042
797.6098,595.99994,291.45822
3356.6877,4242.0,1284.8021
5959.979,5800.0,1253.7427
1048.4614,1297.0,561.5596
370.40115,388.0,259.23172
3587.2485,4000.0,1823.4174
633.8342,150.0,323.76672
899.40717,1176.0,636.91785
5460.1396,5733.0,1433.6466
7704.066,6000.0,1083.6952
5889.2583,9219.0,4353.903
834.1398,719.99994,1102.4645
3802.5007,3599.9998,865.2828
1617.7184,1960.0,870.0289
3393.5784,3200.0,651.15765
971.38983,801.0,775.9464
2682.0244,600.0,3280.4717
4298.4204,2400.0,861.45233
257.6365,359.99997,251.59744
7343.714,6365.9995,1253.2179
1336.543,1529.0,631.1319
721.9597,321.99997,416.9055
5848.605,7199.9995,1463.4897
545.51807,1008.0,671.122
4376.182,4100.0,743.42505
528.2057,1160.0,656.01306
3800.2593,6000.0,600.10266
438.11142,1499.0,558.18665
1454.592,1650.0,472.003
492.6661,530.0,411.24445
5922.309,5897.0,999.4603
497.45395,899.99994,716.0163
3394.7986,5357.9995,627.6858
647.3298,867.00006,252.4407
6200.062,6089.0,1087.0096
8531.176,7181.9995,1477.5802
230.98125,2100.0,204.48749
574.0209,717.99994,54.603905
3429.2874,5000.0,778.6565
657.61017,719.99994,682.3812
5162.351,4649.0,2262.0305
1121.4231,1799.9999,666.11725
4115.669,5000.0,1116.501
3122.8206,6054.0,736.9008
5954.545,7496.0,1385.2596
975.73975,930.0,535.1937
486.97885,1799.9999,401.81433
2582.1758,3160.0002,640.62415
597.14984,1200.0,478.56122
7007.3774,6600.0,1717.9012
685.98334,702.0,195.96268
1200.4413,1932.9999,584.5932
1551.5431,1534.0,434.7104
4330.1616,5000.0,939.36694
909.26886,899.99994,129.77368
653.4379,800.0,773.2704
6273.63,4643.0,736.07904
5569.8345,4465.0,1156.2827
2058.088,1393.9999,1187.3246
6318.7188,6615.0,1221.3158
510.94623,600.0,154.98079
1707.6179,2237.0,645.64294
1702.8026,2690.0,1031.0682
566.0315,509.99997,488.22415
5538.151,6300.0,1035.5247
1978.8326,3000.0,1662.0588
5166.3203,5914.0,1373.9694
673.1879,355.0,505.964
5526.67,5536.9995,1151.2832
757.4372,1178.0,411.95023
503.40286,805.99994,247.32065
5094.6377,6800.0,1104.9019
616.8009,899.99994,182.78265
2477.7075,3000.0,801.4373
427.8403,449.99997,391.91418
1607.0046,1100.0,686.6514
445.40833,459.0,296.84506
3624.003,3781.9998,760.7688
1582.1249,1860.0,793.14087
530.83264,1447.0,392.8764
4081.676,4386.0,987.6076
2269.522,1799.9999,895.2826
3789.1653,2000.0,1412.3203
491.4445,80.0,593.5969
1578.9559,2400.0,1813.6318
5653.8027,5439.0,807.83813
685.6267,1317.0,642.1975
730.71326,500.0,190.96677
6062.6743,6146.9995,1166.7439
1885.8639,2102.0,607.6549
8329.682,5700.0,1683.7969
6924.5356,6600.0,2204.9666
534.72107,300.0,234.58406
956.4642,1613.0,746.59625
5623.3677,3963.0,890.74567
206.64288,306.0,226.27211
7116.2896,7331.0,944.3739
1637.451,1799.9999,1531.0408
411.22488,300.0,380.295
2047.7532,826.0,1122.1191
6321.1846,5600.0,1244.2141
2199.7275,1500.0,891.82166
5200.2793,3590.9998,921.4098
410.96622,335.99997,449.51334
6473.1265,7199.9995,1110.2244
445.37027,420.0,214.67586
5131.86,5000.0,1441.6837
413.99182,60.000004,463.0052
6400.4614,5310.0,959.0874
404.90497,1000.0,500.55573
211.72525,550.0,203.80536
3066.026,4613.0,1555.4082
5633.5356,5211.0,963.2911
6444.1777,6142.9995,1923.1779
1360.6874,1250.0,1498.2963
396.73898,719.99994,215.39494
3574.7603,2950.0,908.9577
553.0928,427.0,217.80125
5722.4175,9240.0,624.3911
704.7076,850.0,148.47134
1392.5073,1125.0,412.2185
8757.623,5258.0,1123.9446
322.76462,594.99994,206.04832
5396.37,4029.9998,1033.9949
6490.561,5952.9995,1052.1611
529.3848,1156.0,385.43134
518.2102,449.99997,282.30008
6466.452,8880.0,1153.2261
3398.008,4289.0,782.41376
583.52124,565.99994,332.41348
3124.7512,5280.0,1021.8162
1014.3017,1759.0,927.8571
7407.473,6600.0,1120.922
621.9863,500.0,217.10876
5153.015,4490.0,1119.4349
1184.2375,840.0,778.78723
418.2764,423.99997,364.909
5125.461,5781.9995,2643.0684
2014.2156,3482.9998,480.145
966.708,890.0,923.22784
5593.366,5501.0,1924.0765
4611.1016,6300.0,1149.8671
663.40204,990.0,496.36313
8442.34,9000.0,1602.3268
864.1757,1299.0,369.9958
5184.6226,6499.9995,714.0098
837.7751,1500.0,432.9426
966.5332,830.00006,447.17722
5512.6665,5000.0,1247.1438
784.10535,810.0,203.8253
6256.4497,5177.0,714.7622
6098.306,7332.0,3415.8875
449.1586,1200.0,494.59464
2350.9294,3000.0,498.7717
424.92035,330.0,398.0807
5415.0425,4314.0,1129.016
748.97375,550.0,490.00668
1450.8569,2037.9999,457.89474
3483.1047,3500.0,653.3208
5193.1924,4000.0,969.2573
735.55396,1075.0,899.29333
4815.381,4498.0,940.0158
551.17316,1153.0,527.3983
995.9639,750.0,1072.2888
5217.399,6863.9995,1023.4724
437.03464,800.0,277.3544
3543.0452,1000.0,840.7046
1185.5996,1484.9999,680.57947
459.86612,97.0,269.56937
5518.3276,5542.9995,744.46704
1185.8962,1000.0,679.7414
5990.4575,7199.9995,1277.9462
3457.6196,3000.0,3063.4287
6114.826,2277.9998,2690.72
767.8392,842.99994,68.027794
604.9851,160.0,476.68478
7947.111,8485.0,1170.0902
4075.386,3400.0,1145.6014
348.9465,179.99998,306.09634
5945.04,5717.0,779.0681
466.90216,899.99994,464.5653
3614.0776,7199.9995,319.46112
308.8219,1799.9999,414.05057
519.7707,719.99994,655.39233
5790.6445,5534.9995,707.12866
741.2312,495.0,608.9401
465.64725,840.0,394.24362
9277.526,9600.0,1063.036
296.67435,566.99994,233.68466
7384.446,8500.0,1149.502
4797.1846,6000.0,1165.579
554.69836,651.0,531.30927
819.8287,1129.0,590.6607
1276.9078,1300.0,284.2881
968.48914,1680.0,991.9628
7617.883,8882.999,733.4081
1266.5918,1187.9999,1232.9956
4918.3403,5000.0,1421.7039
707.3053,600.0,142.72531
755.20013,1006.0,355.39905
4181.206,4400.0,909.91925
398.96756,329.0,473.93262
4016.6443,5280.0,848.88947
5429.043,4496.0,907.50995
221.13727,585.0,220.65984
685.31415,828.0,120.59039
296.6034,719.99994,384.3967
988.56177,500.0,823.08813
6758.7783,6477.0,1978.88
2216.534,2160.0,1106.4768
7120.653,9546.0,951.11835
842.1531,1011.99994,525.1834
8547.754,7708.0,684.1978
389.86703,449.99997,229.1159
313.17706,359.99997,348.9317
5436.54,6556.9995,1207.1351
5195.7134,4200.0,1281.6893
202.15285,610.0,332.62485
5677.0586,6003.0,652.4487
482.6163,728.0,315.2892
5546.675,6552.9995,1007.5092
1615.8605,1385.9999,1214.0052
3870.3184,3550.0002,841.1953
251.13998,839.0,297.45477
513.12897,513.0,674.8061
8283.96,7575.9995,946.2267
1628.8871,1201.0,899.65247
3280.9016,6000.0,465.1033
955.47614,817.99994,964.6221
7253.5054,7713.9995,1603.113
5369.67,5477.0,1105.8138
572.73535,899.99994,348.95685
1139.1761,1040.0,929.40247
5202.9414,6900.0005,1251.8396
319.38684,594.99994,317.394
621.8588,899.99994,191.29637
6109.4614,6806.0,2266.147
320.236,1500.0,472.67178
7565.8774,9000.0,1435.257
6223.123,7062.0,1289.6732
2111.8733,2000.0,721.91235
886.18427,449.99997,694.44604
7243.7646,6900.0005,1603.7605
3744.368,3000.0,1713.6805
736.2172,576.0,205.89757
3528.1387,1206.0,4293.1943
1589.409,600.0,1378.2513
7610.915,6584.999,1620.5988
1698.6874,1300.0,810.073
1237.9537,5520.0,840.97876
5080.122,7799.999,1354.2362
1329.1552,1080.0,843.37476
290.72324,179.99998,249.04408
8016.0073,7837.0,1193.2368
289.97052,144.0,372.97043
8111.787,8400.0,1194.1761
586.45593,602.0,491.76486
877.39014,1381.0,348.84378
3938.1487,4000.0,590.73315
2298.0623,3599.9998,705.2744
5622.066,3960.0,1283.3765
4904.177,8568.0,2305.4854
1250.3867,1909.0001,564.2889
4522.5312,4000.0,1222.1117
1102.4597,1250.0,569.41406
5758.988,6000.0,750.20276
349.74023,300.0,353.02374
7578.2646,8900.0,1373.1416
949.06866,1200.0,622.7061
3358.3455,4000.0,673.6576
7974.4785,9000.0,1283.0321
233.15439,220.0,325.69785
1161.2975,573.0,926.7464
8054.9497,7799.999,1055.1505
4251.841,3735.0,1602.9801
567.6171,882.00006,256.47955
679.7817,1349.0,608.2313
5856.519,6000.0,1020.38104
704.67615,699.0,266.79874
661.5507,1000.0,84.92146
425.72885,485.99997,345.96964
7471.2383,8000.0,1386.946
6832.63,7199.9995,1220.6366
629.27545,700.0,220.50687
973.6073,825.0,782.7241
1426.5925,1500.0,929.854
5715.6206,9600.0,1428.4948
840.3089,383.0,352.99124
5703.212,6000.0,1646.2345
3589.1992,4200.0,907.01483
577.1907,750.0,194.1439
692.5508,730.0,178.14668
8092.019,7297.0,2092.876
579.1668,1152.0,535.7532
703.04694,851.0,261.57742
4520.163,7199.9995,988.93054
255.0096,899.99994,274.82025
5481.858,7199.9995,729.5881
6315.336,6176.9995,1459.9069
7296.5337,9000.0,1750.3776
550.41455,254.99998,344.57507
3078.5342,2800.0,760.82275
254.2118,540.0,263.37256
1707.6371,799.0,1285.7933
6771.2993,6900.0005,1286.7281
7000.661,4300.0,788.1139
577.48663,915.0,311.8276
7322.666,7199.9995,1677.5859
5675.3564,8966.0,3758.483
1351.2657,1401.0,770.0511
652.32086,700.0,246.91048
5477.2925,6250.0005,966.0891
3823.4526,3000.0,495.0233
1515.5953,1622.9999,319.10565
4006.5183,4500.0,637.362
4332.986,2800.0,1065.976
8767.13,7555.999,1143.9253
5935.3335,6924.0,1825.1113
4900.8457,4800.0,497.51605
1650.8956,1823.0,789.3991
1607.3832,1735.0,865.8001
3437.056,5970.9995,2650.0166
5837.6753,4800.0,893.17554
5200.7446,5000.0,1207.3827
622.80884,448.99994,151.71127
1209.805,1333.0,340.98706
4741.182,4950.9995,1030.2576
2770.2168,3200.0,1916.5273
3430.9404,4000.0,544.915
7408.893,7153.9995,1283.9951
7840.367,7599.999,1582.8909
2118.7825,3296.9995,1198.1344
1491.7358,1200.0,281.3016
1749.6622,990.0,804.6743
8441.755,9600.0,1335.9008
2914.277,4390.0,1211.6906
3546.2185,3784.9998,1929.1648
661.41437,400.0,213.22734
4529.6816,4200.0,1018.23413
6931.7397,7199.9995,777.33655
773.32135,834.0,250.33073
8187.898,8829.0,1260.5062
2686.4995,3745.0002,929.2865
668.24194,1028.0,376.20074
2366.9287,2500.0,419.55124
4059.9917,6499.9995,1292.9182
2223.9456,3667.0002,1539.6173
2897.0125,3500.0,1710.6091
3860.8376,3599.9998,848.3145
873.6177,1500.0,378.6972
7098.7925,7364.999,1323.5226
5812.0337,5826.0,1950.4558
695.4766,842.99994,118.27055
1425.2988,949.9999,444.72583
1411.2494,1430.0,166.21342
716.50336,828.0,93.24451
829.60095,949.9999,305.24423
3886.516,9000.0,1284.7644
4126.3965,5600.0,2320.9163
715.3752,700.0,627.66144
5378.3706,6000.0,1091.2452
491.9958,420.0,282.26382
7667.2505,7199.9995,978.3741
732.1787,750.0,147.64066
2207.4805,1804.0,700.1507
2867.766,5000.0,2270.7822
630.38104,700.0,162.10733
3944.2588,3479.9998,902.653
8633.215,9600.0,1674.7489
1334.2952,1470.0,151.93225
760.0168,850.0,110.75454
921.84283,765.0,1052.1493
4914.999,6000.0,1566.6771
867.0639,920.99994,130.1735
6917.4556,6600.0,928.0611
829.38367,875.0,211.19055
2402.1685,2418.0,578.5287
5215.5894,7500.0,1073.2008
2828.469,4862.0,1538.6891
8055.233,9000.0,2416.9714
1822.1179,2900.0,1053.348
875.47894,899.99994,194.05153
4467.5923,2999.0,756.39514
7677.4966,10800.0,994.49176
341.4545,899.99994,283.7168
4401.9683,5198.0,777.9773
590.91675,500.0,320.16614
552.829,1120.0,385.2074
7929.4985,9600.0,1150.2914
1686.5323,2113.0,523.3802
3462.7375,3400.0,964.27106
742.62463,829.0,522.5702
5471.4033,7000.0,1251.5729
1746.866,1486.9999,1062.6858
5354.577,7199.9995,1868.7574
3646.3743,3801.0002,998.8669
8318.239,9200.0,1672.9789
671.4243,359.99997,760.8915
1043.8591,2160.0,786.0017
7681.735,7199.9995,2351.8481
753.01294,743.99994,193.19423
778.1554,855.0,375.2969
7741.043,6437.9995,1342.7191
5755.4277,6000.0,830.5207
506.87375,985.00006,474.90887
623.5076,800.0,177.39287
548.101,179.99998,646.7086
8654.975,8900.0,1770.0034
5841.991,6240.0005,1146.5333
402.73145,480.00003,596.25525
1198.8379,1350.0,881.5801
9360.848,10200.0,1509.9404
276.85666,899.99994,323.65884
9041.113,9600.0,1261.3894
249.95198,719.99994,305.92633
5289.898,5500.0,1226.0546
4980.1685,6000.0,1271.9747
3163.978,4000.0,848.364
3555.5955,4963.9995,2607.1326
827.6676,1050.0,681.39984
6290.262,5800.0,1159.7377
5559.716,7199.9995,588.4924
900.3095,898.9999,474.90887
855.4425,1500.0,1401.7563
320.5316,240.00002,288.37418
9229.223,9899.999,801.24664
3950.8958,3599.9998,792.1195
269.13187,354.0,309.72058
7333.57,10000.0,1952.6671
353.29352,894.99994,359.8887
5219.3022,2654.0,2496.7512
384.1092,1200.0,406.12662
5927.3877,6000.0,866.0278
5849.7563,5520.0,1229.7217
6002.801,9274.0,2994.1406
5132.528,5800.0,901.15125
338.4902,899.99994,397.37933
992.3227,1200.0,589.0895
685.08575,800.0,116.167244
649.71796,406.0,377.3699
794.8008,862.0,216.30913
8100.4326,10000.0,825.33923
338.22565,138.0,255.33772
7046.2373,8160.9995,1023.09406
817.30115,309.99997,364.572
4904.3384,5000.0,822.3875
790.14594,1502.0,606.6668
684.9287,1982.0,423.191
1572.058,1446.0,190.30089
2724.965,1301.0,2102.051
7271.3467,5821.0,1039.9042
837.3128,700.0,278.99063
5845.5283,5300.0,1327.8489
803.2206,600.0,257.37305
698.7006,782.0,99.90472
6854.397,6793.999,1142.7893
837.3165,400.0,355.65253
5150.5044,4000.0,1528.7439
7663.1807,8876.0,1059.5714
4449.6807,3654.0002,1733.8112
1463.8862,1799.9999,1077.1088
2960.7803,4800.0,420.81497
3949.948,4136.0,1223.1523
4282.8555,5000.0,1094.4688
2246.0752,1196.0,1642.2896
2353.905,2446.0,1139.0276
674.01794,145.0,519.41077
2475.154,4501.0,1734.2015
5450.579,7199.9995,783.3508
363.24023,384.99997,552.1517
674.4396,582.0,289.53156
758.50397,347.99997,248.78838
3534.3665,3000.0,725.7406
773.5112,802.0,310.41232
530.1653,342.0,390.08728
6449.3667,6352.9995,1345.9628
241.29971,1000.0,201.87793
3857.59,4000.0,1010.7343
807.054,420.0,524.31726
6162.449,5410.0,1036.8298
7244.647,7199.9995,1194.1141
658.05206,1080.0,554.63556
6433.6445,7199.9995,1328.6449
6921.4346,6817.0,1446.2435
377.238,420.0,356.79214
7799.4688,7199.9995,1419.4674
454.91235,850.0,483.5911
659.3369,799.0,652.60394
1826.7198,1690.9999,447.4573
5104.0063,4000.0,1220.0824
2892.338,5000.0,1486.6985
3062.2063,4500.0,1615.6104
546.47107,700.0,356.86603
4281.613,10000.0,1111.7002
6671.4336,7799.999,675.302
648.24365,677.0,224.01213
3194.3606,3000.0,1347.8214
578.4485,700.0,249.28354
7842.7573,9000.0,1595.5239
1453.379,1561.9999,1074.7032
523.51764,800.0,235.7436
491.1596,780.00006,598.58765
1273.6099,4000.0,951.2728
221.79684,615.0,209.56688
223.81221,901.0,391.9681
8603.061,9000.0,918.2571
338.25818,288.0,248.04637
4536.0156,3660.0,852.32745
6729.5537,6000.0,1708.2494
368.35587,2000.0,438.12177
825.8466,1527.0,240.14163
7389.9795,7799.999,1703.7007
937.9646,1799.9999,628.4817
965.7898,340.0,571.1058
1082.6602,1300.0,873.2319
492.43442,561.0,75.28219
6782.9043,6300.0,1990.1873
719.96094,1080.0,601.2933
7605.2246,9000.0,1736.0801
6706.0913,6499.9995,1058.3779
1035.3473,885.0,474.0804
8640.523,10000.0,2361.5776
4705.8975,6000.0,821.9367
6065.5205,6010.0,1308.7958
8732.624,10500.0,2707.511
6411.5176,6800.0,1614.8276
6219.3066,6600.0,677.7024
604.1415,1400.0,380.72217
3342.7014,3783.0,661.0644
1295.9203,1300.0,412.302
394.17526,400.0,169.53613
6789.13,9000.0,1179.3969
240.42172,140.0,241.4268
695.35876,960.00006,532.93445
4339.8125,8000.0,2043.7394
5019.64,4521.0,1191.8984
1395.6997,1799.9999,843.06433
734.1106,320.0,269.7933
7058.5615,7199.9995,1313.6926
149.74397,150.0,459.32996
2077.2744,1102.0,1024.0526
3467.0232,4198.0,1062.0148
4959.109,4500.0,1030.525
120.33838,224.99998,199.09546
6995.456,6600.0,1010.43726
753.05695,846.0,91.32892
872.54645,1284.9999,465.95615
552.7957,1676.0,709.0982
3431.2292,3667.0002,1156.169
397.6602,62.0,399.33783
857.03955,857.99994,318.3363
1205.8412,1457.0,890.7515
5490.949,6481.0,1263.2732
7107.418,7799.999,1189.5994
7579.157,9899.999,2109.8796
847.0529,750.0,653.80707
1152.3666,1000.0,1038.6825
9406.946,9600.0,1399.7123
599.4401,1000.0,393.27917
5771.636,5626.0,1334.1774
6242.1953,8311.0,1998.4519
6368.6465,9000.0,1398.1964
644.922,1200.0,437.1928
307.03937,359.99997,366.3176
4242.0557,3400.0,1167.9248
1922.624,1799.9999,2057.4258
299.08322,315.0,251.53094
8187.859,9600.0,1900.9352
3409.7168,3599.9998,773.6428
8514.242,5356.9995,2974.4663
317.0755,250.0,223.49037
5765.7446,6502.0005,921.4172
369.86792,600.0,257.62726
297.49725,179.99998,212.13135
8128.178,8699.999,920.3589
6119.659,6244.0,964.26733
823.99756,700.0,167.89548
3025.2773,3256.0,965.4291
385.29202,600.0,173.70801
7626.925,7199.9995,1395.915
8197.423,8232.0,1728.5648
2282.779,2400.0,598.7554
6265.3745,2500.0,1278.4996
664.65356,1624.9999,233.30553
468.18512,1200.0,370.6838
6088.894,6777.0,987.90027
405.95627,666.99994,197.40675
409.66513,600.0,168.82076
5411.3555,4261.0005,673.62146
500.01065,600.0,281.9963
818.338,800.0,134.59663
5971.448,4823.0,1134.3644
4632.911,5000.0,1746.0084
409.9733,431.0,195.61829
700.7053,1000.0,227.39987
2026.7999,3000.0,657.57983
748.3548,1500.0,237.19878
3071.4304,3500.0,931.47845
3671.4856,3000.0,689.13086
443.5611,600.0,167.35303
429.3206,364.0,304.1985
700.25964,500.0,126.33715
1329.5516,1703.0001,1073.7122
3728.9797,1000.0,626.3215
4731.9985,6264.0,944.6437
808.7841,700.0,151.69873
5901.311,7199.9995,751.02826
177.94049,200.0,129.39899
207.1336,241.0,250.1445
4956.762,4800.0,891.6834
320.2563,899.99994,124.90933
618.71423,794.0,405.07053
6012.8857,6000.0,899.3399
5658.62,5667.0,1487.0946
228.54724,245.0,134.69272
474.16095,786.0,304.11795
7412.335,6942.9995,1070.9882
659.20575,566.99994,461.18643
4711.376,6000.0,1172.7026
459.33328,600.0,188.73265
9782.647,10500.0,763.8535
444.1867,525.0,533.4636
447.56558,400.0,109.430916
3043.0925,4200.0,557.05365
545.80444,600.0,190.3142
3616.608,3899.9995,782.2275
2951.5015,2080.0,1260.4634
2307.732,5000.0,1169.7657
6331.495,7267.0,1312.5619
1360.5613,1462.0,622.48956
645.1127,400.0,187.63445
4207.0376,4500.0,997.3075
347.04016,800.0,175.57556
260.2878,295.99997,154.60979
1422.7074,1440.9999,457.8371
836.63586,12000.0,337.04947
3427.3972,10000.0,1649.3844
860.91174,800.0,205.50587
7903.8374,7799.999,1519.7933
3602.472,3468.0002,926.25116
9139.713,9600.0,897.8278
195.54843,355.0,176.24883
3240.7874,3333.0002,384.5142
4984.651,6200.0,909.56744
689.2332,400.0,196.72832
369.24863,788.0,386.4017
4239.7705,3223.0,922.96545
318.63965,500.0,193.7692
440.64856,600.0,225.1399
8064.2515,6867.0,836.2238
357.6712,600.0,450.85986
404.13525,600.0,184.2903
567.3792,899.99994,181.84409
5638.664,7051.0,1849.2498
245.5207,400.0,199.9217
233.92262,352.0,109.80414
5515.449,3249.9998,817.5291
329.77548,300.0,292.02798
8827.93,10800.0,2376.4604
517.5813,1426.0,570.6586
323.73163,600.0,192.8513
9156.709,8575.0,918.58295
5037.598,5192.0,1035.7567
347.87674,300.0,180.90846
533.073,618.99994,96.01221
423.6769,338.0,295.15118
6090.114,5021.0,792.3508
537.94586,600.0,187.5295
2198.796,3000.0,817.7878
3926.5232,3679.9998,894.82806
382.30814,600.0,163.56471
8663.139,10000.0,647.8925
478.88156,562.0,227.61566
729.65015,553.0,205.59456
4329.391,6000.0,1014.36304
5559.061,3589.9998,1088.9519
365.1041,100.0,216.36751
5444.152,6000.0,775.3071
367.70624,736.0,279.69495
7091.61,6000.0,1361.0199
374.9089,438.0,290.07178
301.1156,300.0,258.55847
4124.3735,2600.0,1210.6205
764.14545,899.99994,260.57455
7309.054,6600.0,1309.5754
5150.9565,5700.0,1308.1321
384.89996,2000.0,181.87733
373.71722,333.0,160.77336
2448.0618,6181.9995,2296.6465
625.452,783.0,302.6443
319.68835,250.0,302.26813
2363.5134,2400.0,654.9999
8339.816,8418.0,1025.0066
7234.736,6600.0,1064.2274
449.92017,300.0,433.4082
4743.151,3345.0,875.248
369.77814,448.0,92.427124
9664.037,11300.0,1478.742
383.12296,400.0,157.78027
4759.809,4499.0,808.5801
6903.2134,5533.9995,1044.161
7133.2207,5920.0,1332.524
405.1758,600.0,215.27596
436.77563,400.0,364.2158
5394.801,4083.9998,747.3309
760.62836,600.0,405.48807
7135.5127,6375.9995,1112.3564
699.6836,1000.0,183.08493
4573.99,7199.9995,933.07184
289.80054,200.0,216.39708
757.0828,666.99994,493.0094
6322.5005,8430.0,944.16626
541.3503,666.99994,294.5592
681.7567,800.0,184.27847
6578.597,6385.999,1189.9858
139.73813,250.0,150.65668
8889.578,7443.9995,873.81354
8258.644,7000.0,2003.6052
193.40521,200.0,116.79026
638.78467,463.0,152.09854
431.87766,899.99994,244.43396
1242.5895,2100.0,1305.2825
7766.2812,7719.0,1358.6113
6789.549,6015.0,1393.4933
576.97485,563.0,434.32828
4739.7144,5088.0,2612.1536
2692.6636,2766.0,772.44037
7094.0835,6499.9995,853.1781
577.8502,500.0,198.96391
4532.5605,4600.0,606.0719
3461.1973,3799.9995,880.139
462.4014,600.0,307.41772
2456.783,5100.0,2542.7253
719.1421,600.0,198.29878
465.61993,600.0,212.55852
288.64914,100.0,188.69717
9256.877,9499.999,863.4618
399.08026,350.0,123.49038
1296.6205,1971.0,458.70547
484.88736,960.00006,505.62625
6228.6445,5800.0,1150.3193
4465.096,3123.0,549.633
470.14246,700.0,249.81784
1468.6128,1899.9998,555.546
243.2345,800.0,266.16907
6858.5195,7199.9995,2231.1772
4404.1094,5398.0,1081.521
280.85596,500.0,260.29593
1960.9783,5200.0,1106.3223
359.30856,800.0,192.49362
5450.537,6514.0,691.6214
240.98302,600.0,175.18535
5971.2246,7500.0,1657.9845
341.8373,400.0,138.86975
2115.5925,2000.0,1014.29205
270.02426,400.0,232.54654
253.58806,200.0,149.20595
207.07152,400.0,211.29402
3274.522,3333.0002,351.1636
211.48322,400.0,146.94597
2770.7732,2000.0,1273.6825
803.63153,899.99994,134.68459
5039.001,5400.0,906.9919
292.95624,800.0,176.32864
348.8981,680.0,263.17743
3856.498,2353.0,1056.1726
382.0783,300.0,195.9346
4208.027,5000.0,982.5046
2141.4355,3620.0,940.8938
502.7747,500.0,293.6731
4230.702,3996.0,1133.3903
2688.9834,3000.0,737.1787
5123.1836,5456.0,1071.3398
510.96396,500.0,240.57396
7300.7407,6000.0,1849.4707
116.273674,100.0,179.71638
5245.0537,3721.9998,725.2809
686.80994,700.0,714.11993
4523.3936,2900.0,911.49115
697.4221,1000.0,213.3515
5397.213,5172.9995,1340.2833
545.71423,642.99994,370.2877
574.8619,799.0,395.56207
5521.004,6036.0,850.9373
405.3739,719.99994,296.83917
109.33041,200.0,165.62073
5647.3843,5803.0,967.2568
672.5118,680.0,594.71063
4559.9727,4917.0,852.4923
311.82648,1000.0,182.27495
465.0309,483.0,264.0325
295.43054,600.0,241.58202
5711.244,7199.9995,676.06024
1524.3014,666.99994,1214.6077
434.49387,800.0,342.41858
7505.3774,6860.0,1266.7252
121.16204,210.0,153.57661
4364.5566,5000.0,1352.7552
5485.7456,5844.0,1134.6023
166.89075,120.00001,173.00076
3981.5347,4000.0,1025.1072
562.9682,700.0,289.43695
2701.582,2462.0,1577.3651
475.72217,788.0,237.74419
4674.938,5000.0,781.72644
7612.0576,7199.9995,1282.3959
281.58173,300.0,190.24472
156.65138,100.0,121.78024
5616.7505,6074.0,934.5115
300.9944,400.0,234.29213
524.5545,800.0,343.9447
164.84325,210.0,129.50319
6372.7393,6273.0,1234.6149
461.41885,600.0,377.03143
343.7071,600.0,186.70917
9194.54,9499.999,916.56537
393.7518,679.0,314.90567
4734.958,5700.0,3075.5674
2160.182,2635.0,505.2501
3915.2815,3699.9998,624.37787
4922.076,5500.0,807.1523
7935.327,7799.999,1291.6812
685.5875,800.0,193.75
5327.3506,5316.0,874.34045
572.87134,594.99994,510.28812
709.69867,300.0,361.9107
5098.378,7000.0,1549.125
597.1535,600.0,247.52313
1284.8691,1638.9999,722.783
3789.9001,5963.9995,1181.2135
515.764,600.0,166.14322
6848.7573,6267.0005,1065.7816
182.48962,343.0,139.79651
7310.087,5455.0,710.89484
413.16486,600.0,165.25047
5439.8667,5900.0,1323.2625
326.65933,78.0,272.13904
361.3664,600.0,217.53223
5636.8765,5805.0,1365.0802
630.66187,1667.0,148.90367
4219.4697,7000.0,1800.6979
5057.3486,3818.0002,725.663
3712.8694,5000.0,857.7446
425.56628,600.0,199.89584
8430.54,7667.0,966.3973
2558.782,3000.0,1566.0947
224.49509,57.0,134.92699
565.08704,832.99994,168.44829
1041.1125,1000.0,342.188
431.63522,453.0,195.18002
5596.776,3699.9998,977.4673
352.33423,600.0,161.78658
5311.666,4455.0,1882.5035
6098.5483,7000.0,1420.7438
149.8574,200.0,108.42804
513.2402,694.99994,328.71606
1429.7638,628.0,753.187
5965.4834,5519.0,1265.3256
825.44275,500.0,170.34538
8709.957,6968.9995,1111.276
5693.615,4270.0005,1179.8492
118.259094,350.0,154.25874
857.6275,800.0,166.9133
6528.785,8400.0,1166.4948
220.18353,400.0,177.56578
543.07294,600.0,182.28897
1781.927,1470.0,1018.288
255.79224,150.0,256.16174
7380.6353,8161.9995,1272.4343
778.33203,1500.0,131.39586
264.57977,100.0,296.31296
6471.8086,6600.0,1077.9507
636.4622,500.0,308.6741
3957.502,3430.0,877.00024
362.4964,400.0,226.57362
5042.3374,4700.0,1265.5442
566.4546,808.0,366.63834
382.54318,400.0,381.6955
1171.0144,1414.0,589.9069
5805.0625,6445.0,825.54694
583.989,1000.0,214.63521
7936.8677,7388.9995,1655.4591
4981.8584,6000.0,2669.267
414.65103,500.0,200.25131
5874.947,5600.0,1608.69
5820.1196,5553.9995,777.27594
446.14923,484.99997,231.84149
477.26492,481.0,109.29789
564.36316,600.0,44.21229
258.3519,400.0,152.46214
6167.7773,9113.0,1162.5853
6514.4297,6499.9995,1171.4706
668.4183,800.0,170.95067
4158.3647,3120.0002,742.5618
456.23672,800.0,255.41827
477.1097,1056.0,477.16885
396.35434,433.0,233.60114
1916.0082,1799.9999,547.4085
3701.7563,4455.0,915.7207
445.3662,600.0,190.9106
6357.99,6600.0,1512.0852
463.7786,791.99994,237.60155
760.26886,250.0,220.44257
8705.472,7700.0,1235.7285
5597.4067,4961.9995,1291.7018
361.21158,600.0,199.06073
6082.563,5972.9995,1170.674
5796.735,8500.0,1629.825
763.5974,771.99994,132.90498
395.38876,214.00002,420.6997
365.52533,240.00002,344.21075
4717.72,5000.0,1594.1686
508.41946,830.00006,83.54537
375.59732,700.0,312.26068
8229.271,6254.0,1199.0294
2264.6914,1940.9998,686.90045
5456.8975,7857.0,1839.2056
1752.4824,1860.0,1007.29193
3252.0408,3500.0,856.656
499.37473,233.99998,667.8843
5828.8545,5879.0,921.3935
702.36597,908.00006,737.1669
4692.0454,5504.0,1329.8687
388.07266,572.0,404.146
4381.121,8400.0,1566.7776
622.99286,629.0,187.95963
7285.2734,6225.0,888.1221
1124.1035,2600.0,674.8209
432.70535,375.0,322.88876
5133.0107,6000.0,1162.6627
5894.7993,5464.0,1187.9453
5565.85,5460.0,979.1168
1942.4542,1620.0,4669.744
707.01227,449.99997,643.2322
3290.4077,3599.9998,740.7475
5367.7563,5000.0,838.08246
804.048,1200.0,1106.3473
1296.0824,1100.0,445.96744
5905.6924,6454.0,684.72473
946.6446,1196.0,504.09424
5383.356,3381.9998,896.6712
475.81677,480.00003,272.2166
5706.8057,5500.0,1492.0646
620.39886,801.0,248.75215
4818.7886,4000.0,792.09143
436.26642,525.0,155.81738
4548.901,3599.9998,1005.73254
1556.5685,2163.9998,752.54553
545.1604,602.0,389.29205
5272.614,6252.0,1020.3818
531.34924,727.0,309.9785
1211.8395,2500.0,544.23804
330.28726,300.0,337.17584
519.90784,480.00003,243.91368
805.9255,1000.0,73.39025
3318.6118,3500.0,888.35333
237.53688,408.00003,284.8741
5336.6846,5419.0,773.48834
555.85834,825.0,609.33844
557.4472,456.0,727.9607
854.723,423.0,559.3033
2514.418,4798.0,1574.4186
7007.5483,8244.0,2553.49
7624.6567,5539.9995,704.2568
2401.8254,2550.0,2204.9302
5421.24,4413.0,1250.827
418.57828,600.0,383.88156
7404.095,6000.0,843.6674
498.513,1016.0,324.90558
7300.8745,6600.0,906.77606
719.3749,728.0,400.34363
6087.456,9054.0,1156.4985
246.44044,480.00003,350.07205
4666.4736,4000.0,1076.5205
779.3881,1150.0,266.4972
4497.472,3100.0,843.95337
2839.1304,1286.9999,1581.5879
5200.8306,6250.0005,1036.345
788.8456,938.0,653.81
6075.4233,4527.9995,1210.2391
1045.7041,1125.0,980.991
1169.1615,1273.0,739.8075
4736.3125,6000.0,1232.7953
5341.452,5935.0,1223.7754
380.79608,358.99997,368.82587
5155.5815,4000.0,743.7465
627.4227,1500.0,433.7437
822.69165,809.0,109.63489
4285.3413,5708.0,814.5649
4515.88,3845.0002,792.2984
367.42355,680.0,160.69946
525.2444,1455.0,296.6337
5681.6963,5445.0,1671.4579
1249.5604,1333.9999,937.8719
5503.481,3277.9998,1221.8871
4232.6074,4000.0,839.03436
510.06564,680.0,551.4821
1450.3837,850.0,659.6743
7017.264,6749.999,1689.7698
773.257,2000.0,398.21225
5427.422,4959.9995,1037.6908
445.1105,350.0,413.1593
9161.617,9300.0,1033.3127
196.94116,464.0,159.7779
7364.676,5977.9995,1224.4146
4435.483,4700.0,1151.8492
454.63077,1063.9999,703.19183
578.6891,449.99997,520.5068
454.81888,943.0,375.3538
4745.095,5000.0,1341.7133
7911.2935,10000.0,1208.8105
819.6657,1095.0,638.3531
718.5756,600.0,671.32153
445.43903,576.0,249.37738
8359.857,8325.0,1451.0569
1744.8961,1200.0,408.06586
611.45465,525.0,135.85374
477.32108,850.0,497.19162
675.816,1200.0,123.76678
617.9087,665.0,335.5056
4569.825,4297.0,1265.3359
632.09045,801.0,123.881325
2211.7002,3000.0,800.2652
1786.5095,1600.0,957.5879
1063.8387,1267.0,672.43005
1649.6619,2000.0,567.7047
651.7223,585.0,273.7649
5767.07,4852.0,1002.07874
5738.653,6024.0,1376.9705
973.5315,1274.0,431.39432
4893.427,4800.0,778.5493
612.10205,719.99994,303.5718
820.30566,800.0,147.5882
6057.3374,2861.0,944.08936
7779.962,8801.0,1118.6383
5568.221,6067.0,1263.9708
3411.639,2900.0,2024.254
5925.2476,5261.0,1455.4705
715.7296,309.99997,500.1788
538.2685,203.0,487.87604
2145.1738,2000.0,912.1718
4360.4365,4000.0,1104.4629
7210.836,5583.0,1205.3319
507.57547,227.00002,437.12335
484.2529,456.0,468.98773
577.157,1431.0,647.5001
7574.999,8550.0,1749.8566
6139.056,5600.0,1284.1991
1576.4996,1400.0,1386.8988
661.49414,749.0,152.71712
7674.547,7000.0,1017.48474
1861.2825,1180.0,1435.8282
836.3251,857.00006,330.6989
249.14902,400.0,176.2769
3365.177,1715.0,1353.6835
5584.107,2733.0,972.3598
365.06897,400.0,165.18541
6533.543,6000.0,916.4028
7858.628,8400.0,1364.8821
632.1403,700.0,319.07608
5163.6606,5842.0,814.73926
3697.3691,5400.0,1316.7671
843.1043,1439.9999,569.39343
3482.0647,5000.0,2764.4338
451.77036,719.99994,572.844
4668.394,3799.9995,1073.6804
301.30182,600.0,227.6445
825.2521,1799.9999,286.59534
8567.66,5766.9995,752.8271
674.66534,899.99994,574.9428
6893.394,5985.0,1261.2845
4750.6855,6000.0,1270.6105
511.49792,660.0,311.18387
511.07556,719.99994,202.56671
686.8886,828.0,211.40414
4807.766,3699.9998,918.40265
421.1978,777.0,339.2873
368.22025,648.0,232.347
7795.058,6600.0,1591.8331
2057.184,3947.0,398.6483
492.16467,150.0,586.11194
474.76663,402.99997,331.13422
5206.683,5071.0,871.55426
678.2581,1925.0,1010.82227
7107.1772,8677.0,875.0181
773.7615,400.0,365.10483
2382.8323,3000.0,648.32117
5520.94,3150.0,810.59326
365.80914,267.0,339.4979
801.805,1000.0,147.64066
6567.0054,8400.0,969.69635
590.96,364.0,420.86227
4911.254,3619.0002,1457.0216
8542.8955,8232.999,1343.9851
445.54984,600.0,199.49529
677.5745,600.0,344.72882
499.5765,850.0,290.03186
6920.4375,6578.0,904.47253
4735.018,6352.0,1122.3882
323.37692,600.0,184.98795
434.56223,767.0,292.47885
283.60852,302.0,224.70386
6727.962,5391.0,503.9575
567.5754,588.0,233.75708
294.97824,50.0,237.49808
1823.7223,2750.0,437.9688
6820.6064,7067.0,1306.7397
826.70465,677.0,487.50504
5371.1216,4719.0,823.27216
4348.073,4800.0,851.75916
280.86188,322.99997,200.63782
209.53659,347.99997,205.90273
5872.706,5400.0,1136.1957
570.66785,500.0,412.82895
404.34036,400.0,272.6918
8405.176,7909.0,1488.2076
454.91122,778.0,287.7763
239.68121,292.0,199.0622
3315.1055,3103.0002,1003.8154
703.3825,700.0,77.897644
3595.0024,3775.9998,680.238
5845.352,6020.0,825.3984
410.53717,600.0,181.37701
382.3876,600.0,195.02928
6641.1846,5968.9995,1187.8412
426.0215,2250.0,270.3646
339.25217,200.0,304.18225
1117.2814,670.99994,1581.8606
4543.6387,4000.0,1009.5134
270.30066,25.0,119.446365
5203.762,4465.0,783.13947
460.66464,1143.0,354.0296
4455.2046,3720.0,957.81036
433.15582,700.0,493.91916
305.68802,270.0,199.98526
3551.6829,4992.0,1077.4607
681.3026,500.0,195.9974
6755.8184,5818.0,865.0212
551.62366,500.0,112.06042
6659.877,7199.9995,925.01184
5026.0464,5500.0,752.7532
357.60727,600.0,165.46404
742.0682,800.0,102.55565
5742.451,5085.0,1074.0284
594.1068,333.0,202.98059
6048.9297,6499.9995,991.005
548.3752,2000.0,836.7138
441.82697,300.0,218.6674
7436.08,7752.9995,1741.8542
341.0026,83.0,389.45096
8015.3276,6000.0,1960.8977
287.78888,600.0,231.92944
2442.4866,2000.0,1237.3049
695.1899,1200.0,119.47962
2182.503,1967.0,400.92453
8645.735,4556.9995,2186.793
437.75635,2000.0,263.84256
5925.018,5088.0,898.493
255.81995,50.0,217.58693
3098.4785,1799.9999,1752.7336
291.33218,300.0,353.66156
5002.0103,6000.0,1185.4807
728.2293,800.0,240.52444
7470.8467,7199.9995,1280.093
6104.659,6250.0005,1097.1788
589.52185,350.0,469.7903
1689.3574,1670.0,412.83414
829.5027,1200.0,243.82794
641.0055,630.0,195.40987
8165.5337,9300.0,708.01697
5227.8438,3688.0,792.0064
429.5312,338.0,483.51056
6199.1562,7100.0005,1289.5076
827.5069,1088.9999,431.36252
7121.5,8306.0,762.2003
643.9897,550.0,466.53928
597.56335,801.0,335.6305
5409.4126,7067.0,761.5307
2689.803,2869.9998,1345.3582
5063.128,5829.0,856.9443
494.30862,400.0,252.6432
5475.796,5194.0,954.19946
492.0904,1500.0,202.46916
3274.1963,3500.0,719.257
660.71674,889.0,426.72137
273.83917,335.99997,185.59766
8726.924,6707.9995,1213.3135
6366.5938,6821.0005,828.7935
1006.15857,1000.0,874.0123
5645.699,7150.0,1203.5205
585.3345,666.99994,414.5154
4948.3486,2643.0,786.0136
2118.509,2800.0,1561.3302
724.8904,800.0,203.33827
1128.0566,1583.9999,736.07825
730.2768,1290.9999,99.19302
4872.081,6264.9995,706.77686
7345.5264,7199.9995,1687.9177
336.3481,720.99994,322.27017
446.39124,589.0,487.68094
3898.407,3723.0002,947.41504
485.19778,899.99994,526.15155
3440.2424,6300.0,1426.1565
537.7633,1008.0,468.6795
498.1568,480.00003,503.99518
5763.6577,5369.9995,1495.8789
464.307,364.0,325.02533
5923.9346,6600.0,1789.3855
412.1121,550.0,408.26465
519.83386,449.99997,351.4792
501.1743,530.0,222.68185
9602.144,11004.0,982.37006
326.5237,480.00003,236.9172
8445.281,8699.999,1625.9479
416.911,600.0,371.4975
5315.445,5698.0,1314.1035
622.8613,2000.0,331.58575
1922.5938,5000.0,1016.55206
6010.9404,7157.999,886.84424
658.1563,1302.0,548.8356
8489.1455,7235.9995,1364.5717
5361.7573,6000.0,1757.6941
527.075,780.00006,614.9019
621.8732,840.0,343.32983
6706.6313,7842.9995,622.6404
736.70166,740.0,332.4497
5754.2915,5253.0,1549.5759
5615.1445,5143.9995,860.28094
176.44429,418.0,178.94557
997.1312,600.0,189.60472
7517.7837,6781.9995,774.7403
377.9142,484.99997,828.863
2824.0117,3000.0,1136.9797
385.67337,700.0,408.27057
5699.614,5040.0,750.99133
459.86578,500.0,199.24918
542.03015,280.0,233.57233
6261.03,7244.0,1005.1509
2209.2957,2100.0,544.27203
3983.1167,3750.0,896.0519
312.39148,325.0,405.46887
4508.2515,8100.0,947.88873
605.1403,355.0,374.93625
558.5122,862.0,395.23837
6470.934,7018.0,1066.4098
865.96234,1196.0,470.5249
5325.316,4979.0,1113.0934
1006.3958,797.99994,780.9896
520.34015,731.0,232.06912
1012.9714,147.0,939.16003
632.0417,719.99994,280.4894
164.64076,333.0,274.14255
5050.675,5400.0,1004.2796
4559.8857,4200.0,1676.2189
3729.919,2400.0,830.1984
5383.2866,4000.0,1830.7775
1539.7156,2800.0,638.72186
971.77594,300.0,415.2375
2598.3242,3000.0,335.93796
4401.0513,4800.0,1088.3873
5279.1626,7053.9995,1825.7904
1208.9554,1200.0,349.81857
2188.6716,2100.0,489.47827
5021.3276,3599.9998,1326.529
3944.8208,4200.0,1229.1267
5113.4062,7500.0,552.2824
5284.904,5700.0,2354.0571
6012.206,6000.0,1262.4337
4146.9033,3599.9998,1475.1924
5055.3667,6000.0,1546.6508
4521.7793,6600.0,1153.4226
3160.1924,2100.0,1231.2507
7428.9204,7799.999,1035.8942
3974.4392,4937.9995,1222.5242
1063.2108,904.0,595.3647
6759.5723,9000.0,1704.3398
4228.959,4250.0,1383.1356
2522.694,3000.0,790.5587
5878.7217,6992.999,1905.6309
1234.8322,1620.0,542.842
4339.5933,2500.0,1749.3141
440.3282,600.0,469.19614
5534.852,9600.0,1567.3562
8258.43,6499.9995,1571.064
3736.9946,3000.0,1018.2932
5563.867,5682.0,1846.969
4682.886,5400.0,1515.6251
4242.0483,5555.9995,2160.036
3765.61,3000.0,785.4401
7080.058,7799.999,2411.3726
3043.8574,2666.9998,1135.7322
4812.578,6600.0,1260.1427
3460.8994,3599.9998,913.3506
3790.0117,5400.0,730.7431
3999.834,3000.0,1107.5919
2761.699,3599.9998,924.0888
3575.8806,3000.0,2553.0742
6383.5146,6501.0005,978.6557
5305.4336,5867.0,723.43335
8824.089,7840.0,1748.3031
482.1496,1799.9999,348.3464
4245.057,6000.0,1186.0732
7795.777,7246.0005,1182.8607
2225.7017,3500.0,1058.5796
6920.9146,6508.0,1391.4542
5694.9995,5939.9995,1559.4359
3228.4336,5100.0,581.97626
5097.0566,4200.0,992.27985
1808.2742,800.0,379.77472
4097.9297,5100.0,680.26904
2508.2375,2100.0,883.4572
8232.628,10846.0,1717.4711
5542.6333,4500.0,1622.4922
4216.246,4780.0,1491.5547
1454.2548,2100.0,454.53583
4823.1416,4500.0,695.2856
2677.6428,3000.0,440.05807
5883.0605,6000.0,1683.5522
1147.7,454.99997,328.62296
3583.8267,7500.0,1402.4407
4067.0527,6137.9995,3042.3438
5460.896,5654.0,992.30865
4227.4375,4618.0,2632.9514
3853.968,6000.0,1653.395
6038.466,6000.0,1723.1987
4656.43,6684.0005,3442.3
3994.484,4800.0,1382.9242
6403.6396,6911.0,1092.6198
4588.518,5500.0,1497.305
4330.8013,5100.0,1208.659
6668.487,8000.0,825.0717
4276.0127,6300.0,911.4091
4947.231,4200.0,1382.2568
3849.5383,3000.0,893.4764
4177.7007,4520.0,981.51794
4027.682,3599.9998,922.45404
1415.3655,1278.0,657.71655
2388.5308,2100.0,1182.7714
1851.3707,1260.0,502.21783
4689.4214,6000.0,826.838
5212.195,4491.0,1434.7131
7201.254,5520.0,1056.6619
1934.9039,2000.0,682.04346
1059.3157,899.99994,551.54486
607.9394,800.0,78.47705
6236.304,8471.0,1675.3674
4451.4688,5400.0,1253.832
1038.479,1000.0,1228.364
3416.9395,1799.9999,923.8604
4796.7646,5700.0,1424.5409
6045.3125,6000.0,1227.7957
4366.8174,3599.9998,1919.1908
698.0914,600.0,393.5748
5026.1,3300.0,1425.5424
7470.5845,6946.9995,1937.2499
5369.317,5000.0,1807.0521
5602.8657,4800.0,2181.8738
644.2561,480.00003,466.2163
2207.0637,1799.9999,1393.7631
6277.7515,5700.0,1240.247
5421.7617,5100.0,1930.3629
6414.221,4582.0,1436.4838
3852.937,4000.0,1044.5269
4911.35,3648.9998,1631.1951
701.98566,899.99994,467.16302
4978.1724,7399.9995,1174.2902
2694.3696,3570.9998,972.8372
2503.5117,2900.0,379.61215
6155.1367,5489.0,2487.577
2247.9995,3000.0,686.2338
3618.753,3599.9998,505.77258
3061.6323,1200.0,1544.4706
5681.221,7199.9995,1512.4022
6209.9326,7022.0,1613.1434
5255.303,6600.0,765.90283
699.5476,1799.9999,1164.7825
4046.4717,4667.0,2202.5203
7590.788,10650.0,965.1002
4676.4443,4800.0,1097.0295
4612.161,4200.0,1575.9653
3244.2593,7181.9995,882.6428
4866.8423,2450.0,1265.7085
786.51166,480.00003,420.06488
2378.409,2217.0,1107.221
1905.658,1400.0,890.50696
2218.3674,2400.0,467.4313
5408.757,5600.0,1988.3071
3073.228,4500.0,704.8997
7945.109,12709.0,1768.3052
5254.2485,4200.0,1749.982
4333.5,3000.0,2434.6033
4834.042,5000.0,1098.7766
7292.404,9000.0,1411.2671
7643.6094,7177.9995,1482.4749
6265.645,7680.0005,1598.6686
3581.0242,4200.0,1991.9277
1083.819,1200.0,2146.0852
6660.166,7334.0005,1258.0845
5418.451,6791.9995,1268.6002
3825.94,3000.0,1495.5936
1868.9525,1567.0,834.8847
2093.503,3000.0,690.807
6436.6123,7367.0,1129.3004
5325.2534,8400.0,1381.7861
6372.0737,9600.0,1395.6749
3548.5767,4200.0,1151.6119
5755.217,7799.999,672.0147
6526.9517,7199.9995,1757.5809
2504.443,3000.0,871.1958
6014.977,7452.0,2172.7039
5353.2344,6955.9995,1110.0345
3935.387,2978.9998,1306.923
4181.595,3500.0,819.2541
2468.3904,1520.0,1070.7368
8640.861,7857.0,1128.7247
1323.7377,4500.0,651.35046
7149.42,6771.9995,1675.5677
1454.2958,3300.0,622.109
4762.0283,4693.0,1179.8307
6045.7495,4390.0,1270.4877
4096.6416,4200.0,1110.9294
5606.2173,7199.9995,1974.8027
5694.153,5000.0,969.12646
3590.3923,3447.0,2516.1968
2645.1416,1320.0,620.8061
986.3291,905.0,452.21082
3306.6465,4000.0,1734.458
2563.693,3000.0,530.80084
3009.8977,5100.0,1739.3977
5639.9033,5956.9995,1583.386
2658.1184,4200.0,895.1673
2136.5413,2100.0,1151.7361
2156.4878,1200.0,456.11957
1647.8191,700.0,338.33466
4129.986,3531.0,1464.1556
5480.4116,7199.9995,864.4935
7260.93,8348.0,1438.9875
2829.847,1799.9999,725.51447
5645.1055,4800.0,1164.4305
4354.62,4500.0,1529.0853
4249.515,4000.0,1279.6652
4970.4966,5700.0,1043.8854
4658.8823,3240.0,1261.4758
3919.0662,4200.0,1193.1393
6564.229,7841.0,960.43915
7620.619,8530.0,1187.5374
4240.5786,4500.0,742.6764
593.16785,1200.0,623.49097
5364.156,5885.0,1769.1173
1250.3652,1200.0,438.58737
508.2805,1200.0,447.41446
4739.1655,3599.9998,902.5089
6210.6025,4800.0,2658.328
4220.5864,4500.0,1175.092
3782.138,4167.0,2184.4175
3611.9973,9000.0,1210.4491
1540.176,2460.0,571.7192
8399.791,10468.0,1555.6357
5046.024,6900.0005,1139.2013
4901.0947,6000.0,1448.0446
4536.2705,6600.0,1527.5924
5350.951,4800.0,807.4213
4785.682,5908.0,1366.1156
5741.7563,5392.0,1517.3434
4851.903,6200.0,2280.083
4770.084,4795.0,1058.451
3258.556,4000.0,1041.604
3602.1003,3000.0,1161.2927
2252.5806,1799.9999,731.0787
1216.0992,2500.0,472.36288
2318.638,3000.0,356.26147
4355.8647,4204.0,1687.6599
1133.5776,2200.0,427.13745
5489.4165,6660.0,2154.0342
7080.557,9000.0,1294.882
3464.4695,3899.9995,1737.8649
3205.4644,4800.0,923.7865
3832.937,6900.0005,1585.8507
4849.489,6000.0,1136.696
7963.606,9012.0,1733.0848
6259.1367,9000.0,1539.7422
3545.112,3400.0,591.8225
6044.044,6600.0,1285.9263
794.32776,899.99994,498.42212
4319.4126,3000.0,1133.4316
3193.8118,3599.9998,930.4519
7488.3164,10200.0,1877.3524
4162.4116,6000.0,904.4925
5505.711,5500.0,745.0908
5947.8105,8000.0,1316.8284
4452.718,4332.9995,1877.4115
3412.4497,6000.0,729.00934
7234.2085,8400.0,1552.2843
5088.7363,6000.0,1639.8181
2935.9675,4000.0,783.1114
5050.186,4200.0,1543.2896
4580.073,6429.0,2128.2175
1884.5776,2500.0,582.62
7128.683,7700.0,1608.4542
4362.715,4200.0,1369.2366
5607.309,3000.0,1552.9805
4673.3027,4970.9995,1718.191
1158.713,1899.9998,672.25793
568.69354,899.99994,409.9105
5159.7466,4500.0,1009.4144
6976.3105,9550.0,774.37225
2373.043,3000.0,1369.068
4295.1064,3178.9998,2520.0193
5427.275,6300.0,1500.0366
4051.7878,9250.0,1938.117
2264.392,3000.0,830.953
3774.367,4800.0,636.2897
5220.772,7452.9995,1899.9137
3539.5027,1821.0,1008.7604
4103.841,4500.0,1104.3787
4817.6294,4563.9995,1460.5793
4466.208,4500.0,1250.771
2092.708,3000.0,751.3911
7023.4077,9000.0,799.2963
7992.0947,8001.0,1319.4535
4146.194,3500.0,1347.1135
5601.7217,7500.0,1717.4459
1484.9872,4500.0,701.0154
6232.368,7199.9995,1357.058
6886.0903,7199.9995,1346.8585
1755.917,1533.0,538.628
4031.0498,3000.0,1436.268
5768.4565,6600.0,976.35724
2719.9941,2750.0,840.32916
4626.782,4867.0,2373.966
3703.3594,4500.0,891.1388
7433.517,7199.9995,1904.9696
2659.7202,3200.0,640.5568
4399.939,3234.0,1789.6375
5013.2896,5513.0,998.74054
650.73975,4000.0,385.50302
3328.8362,1799.9999,1076.6832
4439.174,4200.0,1824.6826
5557.2847,7379.9995,1549.5448
5656.388,6000.0,832.6454
7011.043,7199.9995,1578.7522
2423.748,2000.0,338.56894
3201.5398,3000.0,1544.9451
6132.739,7199.9995,2182.1782
4069.3635,5065.0,1927.8524
5071.9033,6000.0,824.36224
4253.5503,2500.0,863.34656
990.7781,899.99994,1171.2313
2801.5217,1799.9999,1638.5854
6159.3574,7199.9995,1663.4681
7972.8994,7974.9995,1028.7158
3412.0493,3599.9998,1211.9478
4097.459,4200.0,711.7344
6906.5327,8100.0,850.95215
5310.7437,7071.0,1767.0148
5515.9785,7500.0,1434.4678
3141.7874,2400.0,1230.3145
5825.942,7000.0,965.6346
2192.8748,3300.0,1424.2269
4637.157,4900.0,2191.4531
3945.033,3500.0,802.30865
4472.094,5200.0,979.2964
6745.892,6761.9995,974.21844
8014.2666,8538.0,1133.467
3030.3662,3000.0,585.0758
892.0016,800.0,111.330986
4442.9937,5107.0,1076.0763
5023.0415,5655.0,1157.146
4862.596,5800.0,2070.2864
6658.9043,7799.999,979.3363
6158.4146,7500.0,1525.1772
4176.084,6000.0,1466.2101
2635.763,2000.0,820.5843
8303.894,9479.999,1564.3595
5349.068,5327.0,1474.5967
4783.8857,4200.0,1102.6226
6379.5225,5147.9995,1394.8627
4310.2974,3572.9998,1536.7433
2954.6038,1600.0,1017.8321
3847.825,6000.0,1804.9585
3958.5403,4200.0,1344.4403
3341.0706,4800.0,1706.3568
6502.7207,7661.9995,1313.1259
4306.371,3599.9998,1353.832
3123.9097,3599.9998,1829.3933
729.3246,1200.0,411.30063
4986.925,6896.0,1269.7856
8646.133,7665.0,1723.6681
3433.7773,3899.9995,823.18274
5824.9727,6004.0,988.90393
5625.942,6338.9995,920.2938
3457.8604,4523.0,936.64136
5080.675,5942.9995,1493.9432
3710.1567,3799.9995,1022.84644
2549.8337,2000.0,467.09503
2951.6716,1867.0,1866.8588
4836.495,4200.0,1152.7552
3111.2385,4800.0,979.0665
1010.5101,1000.0,688.4354
5655.9043,6000.0,484.29614
6519.7954,6600.0,989.5402
4316.1343,4200.0,1154.9518
4153.5703,4500.0,1261.9844
3474.4158,3599.9998,751.97424
4549.392,3028.0,813.3321
3105.7031,3000.0,1570.8142
8272.59,8280.0,2299.42
792.7958,1200.0,269.8798
3324.1995,3194.9998,831.1459
5239.371,5100.0,2057.1199
5603.6504,4800.0,1498.3701
4536.0195,4800.0,911.09064
5683.4507,4000.0,1838.68
8861.425,10874.999,1725.288
5214.07,5693.0,1404.0608
4496.716,5100.0,1146.4794
4231.4365,4800.0,1256.9434
5638.3687,5700.0,1691.7556
3283.3323,4000.0,755.01685
8448.662,9000.0,1265.1703
6133.878,3950.0,1475.1223
4067.4783,5450.0,964.3634
4800.3765,3000.0,1260.9178
5258.9717,5498.0,1177.2411
1000.2592,800.0,469.51614
2800.6829,2500.0,389.00827
7731.994,11680.0,2631.5962
2424.895,8550.0,2719.4802
4358.0493,4400.0,977.7792
5560.4526,5000.0,1053.0908
4192.3877,3599.9998,1545.7498
768.38165,899.99994,68.9671
7894.762,9600.0,1217.0901
5234.388,5500.0,1769.4225
4227.878,4680.0,1592.2972
1591.0398,2000.0,401.13736
2254.4832,1200.0,498.04297
2223.8994,3000.0,602.9021
3756.1282,4200.0,813.45996
1638.2666,979.0,524.7378
7806.0522,7500.0,1364.6049
6837.8022,6699.9995,1338.3987
4561.9966,6600.0,644.1922
4099.763,3384.9998,1632.3938
5568.4214,6000.0,1292.092
7903.1826,9600.0,2242.2485
1638.2559,4600.0,995.8294
4160.2603,4500.0,1363.8401
2782.6877,6104.0,5284.39
2101.5188,2100.0,974.3552
4584.7256,4800.0,1443.1987
6455.843,9000.0,2634.48
1739.496,1200.0,1490.0087
931.16174,1799.9999,701.07294
4993.3315,6000.0,1818.9744
5250.726,7199.9995,1559.5438
2064.2646,2478.9998,839.8909
4525.2407,4646.0,1288.405
582.3284,842.00006,638.86743
6222.7305,7355.9995,1587.7795
3180.094,4500.0,1053.7006
5366.1343,4376.0,1834.7439
2361.0732,2400.0,871.43604
5447.916,5883.0,1346.4978
7389.449,7500.0,1939.2535
4647.1943,5400.0,1039.8591
2878.0842,3461.0,1244.6044
5427.314,5400.0,1561.6945
1082.0756,1200.0,322.94492
2090.0908,2500.0,780.66003
8198.487,9499.999,1734.1431
2516.0457,2600.0,909.83795
1688.4248,1600.0,287.98105
1822.538,1204.0,874.20746
6041.2065,6000.0,1292.1785
5619.4644,7199.9995,1350.0725
4652.202,7288.9995,1220.5894
5146.867,5400.0,1289.6206
5018.393,6000.0,1289.8446
5976.0166,8699.999,1429.729
3274.5093,3899.9995,1033.7037
5065.9634,4800.0,1123.2883
984.07544,666.99994,381.62158
4860.0537,6000.0,1075.276
4150.0723,2300.0,1349.213
6843.13,8400.0,1140.2094
2614.0122,5400.0,983.98267
2379.9329,3300.0,704.87463
5492.1577,6992.999,1886.4781
5447.9805,10627.0,2259.2356
7568.114,7212.0005,1196.0702
5376.8154,4800.0,1115.8448
4495.7236,4850.0,985.14294
2196.928,1200.0,1869.594
3372.6877,2400.0,774.6509
449.76202,600.0,449.73132
6451.1846,7199.9995,2071.4363
5513.366,5737.9995,1879.421
7445.751,7799.999,774.775
3826.8335,4000.0,1056.2169
2313.154,2000.0,1139.1355
4139.9824,5500.0,952.3755
5236.99,3466.9998,1541.8544
3156.0042,4000.0,709.87866
4706.1733,7199.9995,1167.836
1654.02,1799.9999,331.98633
5014.7793,4473.0,2136.8716
786.301,800.0,97.273
6295.312,6862.0,1371.5792
6898.7754,7248.0,1576.3695
5384.2266,6302.0005,970.11316
4705.8164,5613.0,1141.2285
3646.4797,4800.0,435.1065
4115.403,2400.0,831.08234
5233.0493,3899.9995,1516.7529
7489.07,8483.0,994.4533
2324.7878,2350.0,720.4151
6972.32,6600.0,1210.333
3859.7214,3599.9998,702.25323
5148.9375,5000.0,1558.5854
7739.3193,5631.0,1690.3048
4333.2705,4510.0,1227.971
4622.672,5700.0,748.8592
4204.044,4091.0,906.2085
2515.5764,2795.0,768.36316
5307.219,6000.0,1130.7365
5889.4507,5865.0,1064.2784
5009.612,7000.0,1497.1396
4935.489,7199.9995,1436.3871
3993.4255,1000.0,4409.146
4393.3687,3690.9998,1366.5413
3985.1116,4600.0,1608.4298
4291.366,3599.9998,1577.1825
3951.2612,2000.0,1493.3247
2567.4583,4625.0,1006.6475
4725.9985,5859.0,1193.7512
2798.7695,1520.0,941.1576
6251.258,4200.0,1898.9752
3215.4333,3000.0,745.79956
4969.359,4980.0,1397.3739
6327.6284,7000.0,1516.1705
2427.1538,1500.0,1069.5966
5339.5186,5445.0,1805.6731
5000.2754,6000.0,1645.6536
4815.0728,6000.0,1341.6985
5341.138,6600.0,1271.5416
7844.0747,7053.0,1813.8497
4654.1987,4708.0,1621.7369
2973.2817,4000.0,592.9207
1770.4628,3000.0,665.67975
5367.801,6547.9995,1513.8301
7478.482,6989.9995,1534.9443
4660.916,4512.0,1595.1433
6669.9785,7468.0,1977.2932
4050.3193,3599.9998,1550.597
2274.7542,1849.9999,894.6596
2922.171,3714.0002,1099.7493
6330.587,7259.0,1535.7743
5381.8506,8000.0,1665.4443
5904.4844,7199.9995,1273.4623
2517.8762,1794.9999,264.54834
2692.2231,3197.0,1082.5126
4658.9585,6000.0,1091.1543
2620.158,3000.0,800.2541
686.4438,700.0,112.04785
4753.6123,6000.0,1525.9489
6330.6816,7522.0,1717.9929
1047.5758,780.00006,498.02155
5430.9077,5400.0,1039.5605
3308.6924,6000.0,404.34552
2611.3726,2400.0,698.1331
1197.867,1799.9999,329.27185
2162.5103,2250.0,490.2587
6845.981,6240.0005,1165.9767
5875.174,5500.0,1446.0447
4985.564,5500.0,1701.763
3361.8364,2400.0,910.2451
2057.9006,2750.0,947.22437
5901.184,7143.9995,2683.4507
4358.277,3000.0,1775.148
3859.9453,4800.0,666.4875
4508.4863,4800.0,1594.79
5857.786,6815.0,1029.9841
4193.91,4200.0,989.4449
3019.5989,2100.0,636.17883
2023.4824,1400.0,1049.1599
2392.208,6000.0,802.721
2750.2646,2500.0,1661.1675
5150.4224,4800.0,714.24115
4321.9526,5000.0,852.09393
3516.5637,5500.0,970.5898
3336.2065,4500.0,914.5486
4721.9287,3713.0,451.00024
2031.5997,1722.0,502.70483
1621.1458,1500.0,3029.7063
814.2271,1000.0,389.6128
3009.7917,4963.9995,1099.5992
5469.1714,4700.0,1817.517
5918.1016,9545.0,2413.038
6968.1006,7500.0,1264.0485
3172.9978,3867.0,1120.0322
5434.8027,7106.0,1139.3373
1019.31384,1200.0,290.731
5544.7446,6600.0,1935.327
4071.1206,4000.0,887.703
5681.332,6012.0,1070.3075
5054.2876,5667.0,1360.5314
1495.0054,1750.0,300.44046
5614.9453,9621.0,2062.2227
1955.5918,3599.9998,742.805
7004.083,6892.0005,1169.4198
567.7697,899.99994,468.69876
5750.989,4800.0,1756.5825
2449.9832,2000.0,510.8616
4178.113,3000.0,931.2767
3838.0564,2100.0,2102.9143
2516.4841,4200.0,1159.6571
6428.094,5100.0,1609.4342
6081.4673,6000.0,945.5483
4309.471,3200.0,922.3188
7562.2124,9000.0,2213.0427
7358.6704,7005.0,1289.8986
2029.4993,2255.0,1037.5925
1116.8949,832.99994,538.60657
4411.6323,3500.0,1761.0876
327.77417,1264.0,242.2782
602.0227,600.0,56.370945
8497.854,9000.0,1611.0511
4258.729,5000.0,1341.9786
3901.3374,4000.0,897.9313
2575.5483,2700.0,1187.397
5703.4062,5700.0,1714.9658
1569.5338,2000.0,629.2969
5152.611,6000.0,1108.0582
5529.384,10900.0,2747.2046
2019.0012,2400.0,994.8325
2706.468,2400.0,831.10156
5429.7437,4216.0,1477.2137
2881.7727,3000.0,712.0359
6961.1606,7199.9995,883.2762
3824.4597,3000.0,1338.4282
2631.2012,3500.0,1000.3242
4300.771,6578.0,1386.4161
4097.7974,3000.0,998.98663
5725.1216,7875.0,1893.4834
5336.9893,5584.0,1159.8737
1268.209,1200.0,574.3361
2897.8535,2700.0,1500.0115
2279.5679,2702.0,707.27356
4627.8887,6000.0,1109.4276
3817.4802,6000.0,1087.638
2624.867,3000.0,426.53143
4043.789,4100.0,1204.2714
1636.3821,3500.0,1037.2451
4026.1548,3000.0,946.97235
4781.845,4800.0,1412.1052
2079.4934,3765.0,2998.5566
1892.2234,1500.0,246.57051
4873.6616,6000.0,1266.2908
5988.7305,7199.9995,2167.8113
502.458,578.0,520.33826
2017.8402,2200.0,831.947
1456.8823,843.99994,743.12054
5882.663,6900.0005,2260.138
2666.5537,3000.0,909.8298
2517.017,1799.9999,1247.6138
1622.43,2000.0,409.79004
1366.8431,899.99994,546.30286
5864.838,7250.0,1597.4691
1092.0448,1813.0,218.01039
2930.2305,6000.0,569.3897
4275.3486,5000.0,1122.2323
6619.269,8400.0,1487.5536
3927.1355,4800.0,1119.8378
842.35675,1508.0,583.09296
4559.978,6000.0,532.90857
5098.914,5100.0,1306.7598
7224.5615,7199.9995,1716.3552
5734.9766,3998.9998,1293.5243
4564.459,3599.9998,1234.9452
1676.6559,3000.0,1107.076
5579.6445,6620.9995,1017.31696
4728.051,4804.0,1635.2975
3443.708,3000.0,816.4442
738.8482,800.0,86.11575
1330.151,1200.0,692.2984
3738.7668,4800.0,1321.9528
3890.6384,6300.0,1068.4119
1179.9625,1304.0,317.4354
6500.211,6600.0,1974.5817
6178.315,7222.0,977.1916
2281.0312,3000.0,1108.8668
4796.951,6600.0,1092.798
2566.7183,3000.0,653.24835
1023.0452,1150.0,336.0946
5786.4805,3500.0,1965.9127
4734.7695,4200.0,987.5027
3115.0408,1500.0,1276.5065
4995.0005,6600.0,909.8549
2701.718,1500.0,1128.4832
5325.8564,4900.0,1400.2681
2220.5505,2666.9998,732.53973
4296.1973,4180.0,855.4292
1744.6718,2400.0,821.752
4167.056,4841.0,3365.5334
3485.4153,3000.0,720.0529
4235.2793,4800.0,1001.1283
2869.308,3000.0,1468.295
5467.1177,4200.0,2353.7202
6049.8228,7199.9995,1667.3489
4186.6743,3000.0,1351.2822
9310.1,9000.0,1750.3805
2189.4253,1799.9999,653.9778
4183.4575,5400.0,1392.8154
4466.5117,3899.9995,1110.8748
3874.84,4800.0,842.2751
6188.0874,8400.0,1719.7341
1285.0874,1500.0,375.57034
3811.0806,6600.0,1204.9121
4369.965,5700.0,1409.2584
622.04065,600.0,91.96523
5088.3247,5100.0,1194.6957
6735.5903,8100.0,1243.2689
1412.6246,842.99994,574.37305
4637.247,2387.0,3434.1685
3449.5767,3599.9998,1500.545
5206.117,4200.0,2388.619
6804.634,8550.0,962.64294
2800.7844,2857.0,335.37997
4795.6646,6400.0,1434.2977
3939.0422,4182.0,470.65274
5128.329,6000.0,1341.3268
801.1077,1200.0,679.4724
4538.141,6229.9995,1365.1785
4967.045,7945.0,1672.9093
2140.9092,4000.0,1026.3805
6818.7524,7358.0,1151.2543
2642.4575,2500.0,1251.2122
5479.948,7799.999,1301.82
4309.5693,5731.0,2596.1038
5263.683,5473.0,1482.0042
4044.5452,4000.0,1376.4398
5958.6797,7799.999,1315.8018
4051.6921,6667.0,503.5858
2922.525,2400.0,814.67053
5878.0894,7010.9995,1379.5469
6114.4697,6600.0,1385.1776
2464.9685,4400.0,1784.2336
3663.3596,4800.0,1186.6594
1385.9369,1964.0,486.21838
5190.72,5700.0,1359.6017
2781.696,2114.9998,1053.0753
6858.87,8200.0,1297.2528
1980.4708,2500.0,533.49316
1006.53033,850.0,125.68901
2891.736,2881.9998,665.1912
4924.6636,7000.0,1295.8538
2308.0806,2800.0,311.03827
1610.035,3000.0,544.9918
1528.2354,1667.0,521.3885
2324.943,2400.0,743.1989
4481.216,1917.0,1439.1104
2823.151,3000.0,487.4319
3440.6855,3088.9998,1423.4982
2750.1587,1439.9999,1093.7283
6957.236,7799.999,994.13556
5200.936,4831.0,1055.3124
4197.1587,5000.0,1975.5219
1787.2603,2000.0,431.90793
3915.2793,3899.9995,1080.8557
2712.962,2300.0,382.42493
1843.5857,1000.0,641.2323
4816.835,5400.0,1225.719
2077.5315,2500.0,680.4568
3209.5806,5123.0,2200.6714
8043.123,8699.999,1200.3937
2099.491,2500.0,618.4027
4032.0935,3863.0,2029.8469
1498.6244,1600.0,468.2457
4985.567,6000.0,1207.872
1775.3773,2000.0,414.51245
4800.8643,6000.0,666.639
7190.4805,8400.0,1780.1172
1360.8894,1200.0,483.27112
1814.9163,2600.0,444.94458
5445.184,4069.9998,1397.8914
1847.9557,4500.0,902.63525
1861.9327,2500.0,504.3551
2600.289,2000.0,1247.99
4403.828,3300.0,1508.3596
2701.7183,2000.0,438.52603
2859.6433,2000.0,488.25665
5584.3105,8778.0,3081.42
2630.0667,2100.0,420.1336
806.56213,840.0,109.96525
1565.332,2500.0,291.8876
2754.8374,3000.0,527.6267
3097.7654,3150.0,1726.4165
2861.842,5500.0,2490.2603
3525.249,3500.0,964.88
1880.1371,949.9999,583.8172
2656.329,2300.0,693.6442
1605.7194,3000.0,531.667
6809.495,9000.0,1302.2605
1926.2727,1500.0,389.93503
5983.366,5053.0,1814.716
1815.3933,2000.0,1291.4927
1700.3654,4695.0,1051.8463
1825.977,2857.0,403.86
6472.0435,8500.0,1277.2329
5466.816,5000.0,1442.3008
5297.8276,5213.0,2026.3055
6325.8896,8288.0,1068.4888
5685.302,4853.0,1369.3474
5089.0347,5847.0,901.4868
4759.204,5000.0,2029.2617
2389.1348,2500.0,333.879
1423.8046,2308.0,637.3221
4706.94,4154.0,1046.5592
2630.1003,2500.0,342.9211
2901.7134,3500.0,1160.9949
4539.3086,3699.9998,855.43365
2400.9626,2235.0,429.30875
6433.3223,9000.0,1405.9275
2422.1099,2400.0,664.9474
5600.4077,5725.0,1316.7906
3431.3167,3855.0,789.12054
5194.2383,2815.0,1657.9172
5730.854,7799.999,1235.4913
2775.2769,1799.9999,454.79373
2589.5613,2000.0,726.4974
1667.2373,1799.9999,472.30673
2459.5703,2600.0,275.2208
3449.663,1799.9999,1686.1042
3811.087,3520.0,1338.6907
1494.8933,2000.0,252.05714
2308.2112,3262.9998,1920.3895
3326.4705,5400.0,1073.2008
2887.0718,3070.9998,866.43646
5345.086,7000.0,1352.2919
6957.3345,7680.0005,2570.2488
5691.149,6357.9995,894.3226
1324.1653,1200.0,1157.1829
4927.741,2071.0,1142.2949
5558.0835,6300.0,1296.7074
3577.0032,4352.9995,1794.218
6809.781,10000.0,1497.719
7556.051,8038.0,1469.9814
2830.6926,1799.9999,1140.9432
939.64514,889.0,107.13917
809.447,1500.0,749.6425
5978.4873,5798.0,1446.9546
6904.31,6843.0,966.6256
4096.4844,4332.9995,1572.8651
2844.4639,2400.0,1254.6427
5640.183,4200.0,922.7356
5220.761,6345.9995,1153.4545
5232.6377,7199.9995,2283.5928
2814.4902,3000.0,1538.7216
5192.9893,6363.9995,1071.1448
3781.0417,4000.0,1007.1699
3887.3843,3606.0002,1362.9879
992.83044,840.0,625.4982
4220.584,1899.9998,1439.61
3450.445,2400.0,1166.8531
7416.4873,10860.0,1740.8477
4340.2617,4652.0,1164.1033
2076.2876,1400.0,1012.92786
7280.118,7799.999,1291.7336
3894.5342,4000.0,560.3875
7066.3735,6770.9995,2452.6538
3380.3696,840.0,738.3183
5532.9424,6792.999,932.5604
4590.5454,4800.0,901.5408
4891.017,4500.0,1106.5226
6797.0713,7636.0005,1565.1104
1232.5322,2922.0,1645.505
1992.2705,1799.9999,768.2249
5117.47,4229.0,1545.8082
4529.4097,4255.0,973.6627
4042.2224,3599.9998,1341.125
6381.167,6560.0,1871.3699
3231.0054,3500.0,689.83374
4391.697,4000.0,1187.759
4534.7197,7208.0,1503.6556
1219.636,899.99994,361.23892
3960.4565,5000.0,940.87976
2491.7605,1200.0,991.2134
1743.4923,1720.0,330.88663
1479.4744,2000.0,569.7688
1790.9279,1813.0,191.68068
6433.2095,7199.9995,1514.9911
1874.5208,3000.0,562.88025
5777.3276,5400.0,1167.4644
6454.3345,11000.0,1611.6616
3986.7302,5000.0,1024.541
5146.189,4200.0,1275.2627
855.8327,841.0,104.1564
1751.108,1799.9999,315.69202
8014.8276,8023.0,543.1214
5376.387,6000.0,921.7978
1748.238,899.99994,587.05566
4425.405,4500.0,1241.5034
7930.143,9875.0,1207.6163
5295.3916,6000.0,1478.031
4560.428,4600.0,922.8642
3471.1355,2700.0,1193.6692
3356.5127,3000.0,854.81506
3869.017,4800.0,1219.7668
2771.4563,3000.0,812.0854
5515.958,6000.0,1493.5848
2850.6638,4794.0,730.96265
1666.8844,3320.0002,790.03394
5273.549,3400.0,1417.4359
1093.453,300.0,427.58163
2918.9612,3000.0,551.65283
4305.385,4785.0,1201.8141
1703.6039,1500.0,327.71243
5113.0454,6600.0,1915.846
5274.134,4800.0,845.3672
1791.7374,1078.0,365.9939
1597.2717,1000.0,887.6727
2365.6606,3000.0,1042.9912
2063.0269,1250.0,421.3774
5327.844,5908.0,960.76355
1839.4816,2374.9998,522.1644
4420.1743,4000.0,983.1032
2148.9182,2200.0,282.7479
835.9625,855.0,75.252625
7272.8516,8400.0,1055.8246
3515.4583,4000.0,585.4084
2979.0383,2500.0,424.29214
4804.553,4088.9998,1482.4852
3657.4834,2800.0,522.1822
2024.796,2681.9998,577.46515
920.27277,800.0,97.85241
2697.661,3000.0,536.78265
4760.8354,4698.0,1592.5951
2776.079,3000.0,400.84766
5372.1235,7199.9995,1206.708
1677.3036,1600.0,516.6941
1607.9227,2500.0,536.9977
7290.254,9000.0,1590.9641
5685.6147,7667.0,1648.1975
5364.5527,6000.0,1314.572
4383.348,3599.9998,1225.793
3027.465,2600.0,406.8797
2093.3052,3000.0,604.0247
4399.451,4500.0,523.4799
3053.5967,2867.0,440.3507
4372.188,3181.9998,1515.6865
2107.1863,2200.0,155.88611
5870.286,5783.0,1483.8657
5923.368,7399.9995,1112.7682
2742.5422,3000.0,238.69829
5875.584,7500.0,1290.7499
4105.6104,6000.0,2058.2083
1966.31,1571.0001,416.59875
802.7872,885.0,115.41343
4008.982,3183.9995,1264.7506
1809.8298,2170.9998,576.06323
883.6076,949.9999,178.29004
2293.2036,2333.0,355.9703
2096.6892,2000.0,486.97144
6163.2856,7799.999,2177.231
1711.9863,1571.0001,361.48795
969.0715,882.00006,91.97336
3595.171,3767.0002,946.18823
4283.11,5413.0,1139.6322
4904.545,5467.0,1686.9614
5886.8643,5000.0,1178.7156
4370.09,3799.9995,967.3876
9199.772,9286.0,1706.9716
5681.889,6633.0,1446.6677
6345.1235,6499.9995,1659.5896
6080.0283,6206.0005,1493.5353
4089.6592,3599.9998,1296.6482
4393.8735,4342.9995,1200.4387
6952.558,5294.0,2188.7852
4340.2593,4200.0,1365.6729
5373.9546,6000.0,1838.5906
936.9218,882.00006,181.2595
5440.234,3485.9998,2047.329
5832.166,5824.0,1952.1578
4359.6323,3000.0,1282.8201
2002.5775,1600.0,350.69507
5835.918,6597.0,1512.417
4688.2017,5400.0,1383.0802
4384.621,4200.0,1216.8003
6568.0,7199.9995,1637.5272
5250.7065,8068.9995,1688.7382
4501.1885,2552.0,1868.2859
6182.089,8368.0,2056.522
723.33167,832.99994,112.24222
4402.6807,4197.0,980.4981
1142.7587,917.0,204.38402
5743.8843,3200.0,2070.3818
4040.4065,3500.0,1099.7456
5837.235,6959.9995,2262.3794
4926.169,3960.0,1506.2979
7393.625,9000.0,1781.171
4437.6978,3000.0,1504.8824
6426.4536,7199.9995,1390.8127
5921.9434,6000.0,1801.7037
6701.497,4267.0,933.7488
3951.403,3447.0,1124.8529
3562.7363,3599.9998,610.4063
6218.7334,9061.0,1126.8431
4138.681,6490.9995,2479.1096
4916.3804,2120.0,1523.054
3175.3293,3899.9995,2480.0586
1931.739,2000.0,325.9299
1972.9019,2100.0,388.50867
7913.1704,10200.0,1100.0145
1769.6335,2000.0,366.04712
3810.4058,4000.0,326.0607
2531.9158,2000.0,467.48376
6867.577,8362.999,1178.779
5749.837,5407.0,1010.56506
1304.053,2000.0,364.38058
5388.635,6000.0,1734.0958
2049.8047,2500.0,476.83777
4194.492,4528.9995,2276.6702
8287.481,8000.0,1287.6608
1462.0712,1400.0,405.5361
4426.6494,4200.0,1281.6547
5151.0503,6600.0,1697.6028
2342.7776,2200.0,328.79663
2520.6555,2000.0,516.99786
2642.9385,3000.0,746.44476
571.3796,829.0,113.12685
2275.0222,1099.0,999.8934
1990.529,3000.0,439.42694
2173.408,1400.0,953.92303
6102.273,8000.0,1377.5898
3911.1746,4000.0,1495.7783
2301.4988,2600.0,372.71765
4513.18,3599.9998,869.8627
2988.1987,5000.0,2419.2349
2621.7764,2625.0,236.98518
3414.85,3643.0,702.70404
5295.0034,5781.9995,1359.7213
3172.9946,2725.0,299.16342
7993.9814,9000.0,1827.5117
2209.3801,3374.9995,435.70883
2789.1162,3000.0,402.6642
3079.8625,3000.0,1181.8372
5594.04,6000.0,1103.76
5249.745,4200.0,1674.287
3394.7742,4000.0,845.1928
5944.9272,7799.999,1891.9565
1524.664,1500.0,540.6685
3469.4546,4349.9995,1458.1702
7638.6455,10000.0,2103.0686
3495.9043,3200.0,418.7664
5330.941,4654.0,1033.955
5998.3174,7199.9995,1052.0428
1824.9779,2300.0,459.88794
3897.296,2036.9999,1317.4454
1935.8333,2000.0,261.03275
6070.998,6000.0,1351.5897
2866.9407,2800.0,273.7989
743.7229,775.0,150.89613
2588.6797,2025.0,426.01413
2138.1755,3000.0,404.6951
2048.5676,1509.0,917.9769
3724.6694,6000.0,957.0492
2245.3323,2800.0,444.89435
5577.601,8000.0,1878.7367
2043.9822,2000.0,337.58972
7531.4487,10589.0,1682.7784
2247.4065,2500.0,304.4557
4933.4214,6600.0,786.65576
6488.521,8100.0,1923.3783
3541.159,4909.0,1818.7327
5283.8657,7399.9995,2100.4185
1370.154,3000.0,391.78186
2764.261,3143.0,388.4695
1827.9089,2500.0,527.58527
4956.917,7185.0,1601.1355
1183.0171,1635.9999,379.03864
4550.3335,5000.0,1529.7954
2092.8462,2000.0,397.06158
3303.404,3249.9998,2041.7367
2258.6667,2300.0,191.51364
4134.5684,3946.0,1589.8562
4636.6514,3418.0,1659.9333
1891.4374,1792.9999,447.87338
7846.4946,7110.0,1751.5253
3123.2114,4111.0,315.22568
2700.4553,2700.0,1730.0541
2393.2512,3000.0,470.5685
2206.2937,2000.0,435.97855
4663.1616,4555.9995,1283.5709
2246.5474,2800.0,367.4875
1784.5403,1799.9999,153.66974
5244.8223,7199.9995,1544.3568
3845.2517,3580.9998,941.95355
567.31525,899.99994,281.25577
5612.8267,7199.9995,2051.1697
3378.4727,2125.0,774.65753
4451.3276,3960.0,1590.5303
2459.03,2100.0,483.13657
7544.1533,7667.0,1857.7576
4209.531,3000.0,1906.8534
3393.4326,6000.0,1174.5289
4781.927,5671.0,1965.7074
6230.636,10500.0,1921.1132
3303.1406,3300.0,1077.2715
3288.4458,3500.0,1141.6357
6201.121,7000.0,1366.2775
2593.9734,3300.0,1081.6665
5012.9883,4000.0,1563.6958
3113.7183,3000.0,929.01154
3932.5664,4984.0,2100.2197
7085.4272,9000.0,1353.6769
2628.3904,4000.0,1403.6853
4530.9136,4800.0,842.44507
8194.305,8000.0,1250.3032
2098.66,2500.0,485.35297
4341.226,5800.0,2499.8647
4950.002,7003.0005,1005.519
1841.1835,1400.0,128.99474
7707.159,9229.0,1230.386
5932.498,5600.0,988.03485
5337.165,5000.0,1434.7308
5699.5513,6000.0,1984.2484
2627.6667,2100.0,1016.31116
5568.3154,8000.0,1612.6157
4347.1133,4800.0,2610.9512
3920.5493,1581.0,1525.631
4122.521,5000.0,1619.0201
3633.4731,3000.0,640.69653
5995.6504,7681.0005,1552.6317
2255.5042,3000.0,741.58704
4114.759,7000.0,778.28033
1177.9546,1200.0,232.00188
5061.064,6900.0005,912.70984
5576.7295,5400.0,1147.5828
5749.829,7199.9995,1136.7278
329.34537,1200.0,632.24194
6478.0635,8653.0,1622.4958
5651.8086,6480.0,1677.4655
6879.4614,6200.0,1198.1019
4545.936,2581.9998,937.9406
1628.1018,1300.0,854.413
5729.051,7359.9995,1161.6444
1873.3054,1000.0,505.0801
6354.0205,6600.0,1375.1807
7253.5044,8833.0,1806.7971
5940.612,6499.9995,1369.6526
4585.5903,5300.0,1419.0521
1082.547,1200.0,656.6258
5084.954,9714.0,2195.3176
6300.9487,6654.9995,698.21735
3698.6716,4336.9995,1460.442
2719.6538,2400.0,657.75354
5045.732,6549.999,1681.7808
2185.8447,1500.0,1208.9592
514.57605,420.0,412.73953
4250.569,2941.0,1641.144
5276.4478,8699.999,1507.3597
3167.1863,3000.0,663.702
4839.0234,11499.999,974.6841
5004.032,2300.0,1613.8558
5155.447,3000.0,1706.3413
4382.436,7199.9995,1083.7269
2897.7124,3599.9998,932.434
5611.8613,7916.0,1629.8782
4086.0674,4200.0,857.95966
2693.5354,2909.0,273.36285
4198.8267,4492.0,1255.4062
2344.1575,1799.9999,1116.3488
2676.6875,3240.0,1470.2408
2188.2253,3000.0,1025.9504
5647.212,4979.0,2038.0481
4935.1943,6000.0,1403.0667
7495.848,9000.0,866.7121
3369.9502,3000.0,594.2177
4678.0356,4800.0,1241.1766
5183.0913,7199.9995,2117.658
5807.9844,6000.0,2432.2761
2905.2908,1733.0,1238.9434
3571.575,6300.0,1489.4314
1996.7234,1507.0,1225.2394
1740.5883,2400.0,866.25244
1127.1957,1799.9999,1232.6593
3794.3984,4000.0,2488.0662
868.8527,1500.0,279.64175
5236.141,5600.0,1240.6335
2986.9988,3599.9998,1125.351
6646.903,6000.0,1994.3812
8394.085,9933.0,1985.7184
2211.0676,4100.0,870.5906
4925.942,5323.0,1087.7399
3029.4883,2000.0,1289.4669
3038.5142,3000.0,1129.574
3199.374,2743.0,1139.9115
2922.7434,2400.0,939.9411
845.0479,300.0,510.92664
3123.2166,1799.9999,752.2129
3079.0874,3599.9998,981.5594
4961.292,5100.0,1602.6031
7125.525,8691.999,1697.9258
815.24994,899.99994,137.87723
2769.7815,3000.0,974.3729
2068.9539,3000.0,793.9575
5441.224,5400.0,1371.529
6769.178,10200.0,1529.8464
3591.815,3000.0,1074.7787
5368.613,1799.9999,1427.7727
4341.5293,3000.0,1008.0997
2132.832,1799.9999,776.88794
7890.799,8829.0,1987.1328
2127.2693,3000.0,1038.0255
2990.6013,2250.0,2780.74
4527.4277,7199.9995,977.9543
3404.27,3309.0,1132.6527
785.55835,600.0,287.46964
8063.1772,10500.0,1970.7402
1048.5706,508.0,300.3555
5843.2397,6000.0,1587.7722
4266.576,3599.9998,1495.0386
2720.7922,3000.0,1154.8911
7244.391,9000.0,1752.7535
3086.5571,3200.0,1509.4528
2161.5044,1799.9999,367.70996
2447.1228,1500.0,1048.848
3510.9536,4800.0,802.11945
3625.3965,3000.0,842.2041
5184.047,7000.0,991.5467
4391.4785,4200.0,1333.6829
3107.0652,5749.9995,503.07584
2981.826,1799.9999,1132.2174
6228.66,6000.0,1981.1694
1596.5715,1500.0,600.11597
4102.723,1799.9999,1359.4938
3283.8755,3774.9998,1412.0054
2478.1038,2100.0,513.18146
6575.557,8009.0005,1788.7173
4760.3877,4800.0,1869.2732
3256.0508,4500.0,1153.0828
5615.482,6000.0,2209.3157
5360.812,7000.0,1150.4835
5779.8335,4700.0,1403.8849
3447.613,3500.0,711.3811
6219.7437,7799.999,1700.7341
1915.6475,1500.0,572.11084
3898.5774,1799.9999,750.5338
4918.8594,4800.0,1504.7251
4840.5757,4200.0,1647.7378
6375.9277,7500.0,1829.9949
1161.3037,2400.0,430.92944
7665.1836,9430.0,1176.661
4376.089,3720.0,1426.7263
4871.093,9000.0,2335.8352
3290.1658,3000.0,656.3065
2860.4292,6000.0,732.3461
5245.8257,7827.0005,2130.827
1187.1217,2182.0,402.22525
2844.488,2700.0,1071.1951
3235.5713,2300.0,1008.7826
3120.8586,3000.0,1379.2941
6661.3755,7799.999,1380.1455
2454.046,2500.0,468.2435
4887.8813,4800.0,755.15137
3479.8765,3000.0,539.8651
2665.0652,3000.0,567.3167
5351.4897,7199.9995,1369.3348
5490.138,8401.0,1683.4451
1019.28986,1200.0,727.41376
4620.1753,3599.9998,1122.865
554.2849,899.99994,341.3196
5247.471,1835.0,955.8748
4562.2656,7500.0,2313.3242
7069.1143,8307.0,1424.7893
2468.7612,2100.0,727.2571
4331.1377,3599.9998,1240.6505
3859.7937,1680.0,2010.6469
5555.261,5100.0,1652.6198
3803.1443,5250.0,1186.114
1861.6941,1812.0,541.2752
5373.622,7000.0,1394.9454
4919.279,3021.0,874.7854
8617.395,9600.0,1466.0048
3734.6904,2800.0,696.4725
2899.2512,2700.0,930.347
2176.9993,2100.0,144.06151
2782.435,2400.0,1061.5898
3110.3005,4329.9995,892.8297
6435.0566,7091.0005,1558.4316
7055.4067,5900.0,564.1514
6996.6,7469.0,1442.3148
3780.5671,3000.0,1069.4059
8283.723,10364.0,1777.096
2330.1934,2000.0,1006.64526
5907.53,8387.0,2524.9966
4080.25,3300.0,1408.7107
3154.602,2100.0,756.47943
2422.1724,3000.0,1190.6931
1930.3223,2730.0,381.25058
3956.67,3799.9995,1252.821
5487.164,5954.9995,2672.5286
7200.3594,8100.0,763.7272
2040.4404,1500.0,728.9392
4360.744,3599.9998,1557.6963
4535.811,3933.0,1168.2477
3839.0054,3500.0,1200.2333
2953.0999,6000.0,442.1998
1276.258,1200.0,644.4169
4058.9075,5903.0,1419.5724
4317.8926,4500.0,1584.5381
4922.4995,6000.0,1884.2654
5320.509,8360.0,1979.0107
4135.9595,4000.0,1437.871
6605.9556,6565.9995,1137.6382
5736.0703,7799.999,1997.0773
6372.0576,6000.0,1694.1775
4503.685,4000.0,1757.1959
4068.7495,3899.9995,1286.4369
8247.854,9167.0,1720.68
6064.286,7199.9995,1299.5844
4915.642,2520.0,2662.0874
4435.9517,6000.0,1707.6456
3554.4033,3899.9995,717.5055
7319.7686,8250.0,1679.4602
4421.498,7650.0,1309.1461
4148.4165,5975.9995,1133.6932
6627.285,6223.0005,1335.2216
2887.6255,3280.0,592.13434
6071.8813,7000.0,1270.0348
2175.5132,3599.9998,987.04156
824.6512,823.99994,122.54588
4395.4194,4000.0,978.8641
7092.667,10544.999,2491.1626
1771.1803,1799.9999,224.80733
3978.3105,4800.0,1175.7985
3704.0002,3789.9998,3142.77
963.7537,750.0,532.51984
4276.9575,2422.0,1025.4257
2716.0315,3500.0,815.1405
2892.1223,2500.0,1074.9967
6640.394,7199.9995,1023.85077
5951.6353,7799.999,1190.6206
2090.2205,2000.0,181.27576
5484.662,3599.9998,1400.0824
5809.755,4500.0,728.4883
3702.4917,2400.0,1166.1437
4110.595,3783.0,867.6773
5817.262,6000.0,1529.7186
3120.0442,1799.9999,1288.609
3783.388,3599.9998,995.5361
5877.303,6992.999,1722.1522
1782.4988,3000.0,417.51962
2327.468,2000.0,436.69986
4750.9824,4600.0,1479.453
2009.9418,2100.0,843.9231
2735.169,3874.9998,1796.7004
5994.556,8585.0,3236.875
6449.217,8016.999,1807.5525
3570.7126,3000.0,1238.4172
5079.8955,4800.0,1473.6396
4149.8057,4250.0,1242.0399
2432.9287,3000.0,739.6212
3468.556,3000.0,876.9655
6367.826,8256.0,2367.7366
4335.7505,2374.9998,1317.7026
2114.545,1333.0,1439.4725
3349.953,4000.0,919.5075
5146.8022,4406.0,2065.3372
5678.1,6581.9995,1041.5419
2422.2632,2279.9998,1415.0916
2924.4355,1799.9999,1050.8811
5779.1206,5508.0,1680.5687
7846.746,11657.0,1966.2218
2034.2627,1828.0,715.88556
2878.3687,2500.0,933.81824
5238.8105,6000.0,1135.266
6373.779,7972.999,2062.7808
5945.0405,9867.0,2429.1191
5520.7646,4500.0,1026.4656
1037.8604,718.99994,643.59875
1826.9,1799.9999,299.78717
2785.3386,3000.0,762.7975
4340.46,5000.0,1337.9701
5168.669,6600.0,2612.662
3482.558,3000.0,890.2009
3612.203,960.00006,481.05545
3583.4934,4000.0,1250.7694
3364.9229,4344.9995,1794.8129
2834.0708,3599.9998,771.00525
5310.1475,3330.0,1343.4618
2722.6199,3000.0,539.2946
5811.9844,7799.999,2384.915
4029.893,7000.0,1404.7805
1610.2943,3599.9998,738.8208
4352.306,2873.9998,1538.0262
3982.2227,8400.0,1349.5854
3695.1318,3599.9998,1240.4141
6535.2227,5941.9995,946.65314
5978.549,4792.0,1273.3352
4801.684,5400.0,1272.0789
6849.6035,7199.9995,1288.4744
5169.635,8100.0,1308.8955
1875.7336,1799.9999,402.6147
6545.34,7000.0,913.2744
3513.286,3000.0,861.27277
4647.05,3599.9998,2361.7363
4517.1494,4800.0,1553.9805
2646.1316,2000.0,760.01935
3345.5078,5094.0,1021.2686
5345.4126,6000.0,1631.8544
3808.9072,4784.0,706.4199
4287.1646,4800.0,1028.7255
4484.368,4500.0,1219.101
2531.7646,3907.0,440.7047
5952.1167,7199.9995,1096.9292
4293.143,4800.0,863.40344
3885.746,3899.9995,882.3605
7150.705,8000.0,1912.6149
5638.9395,7000.0,1775.1656
1448.5796,1320.0,642.8945
6078.0605,7360.9995,778.7474
5298.047,6600.0,1762.189
7014.7065,5400.0,1389.9259
5908.389,6300.0,1199.0929
4474.503,4571.0,1446.3412
2876.24,3000.0,783.5984
3909.1646,3000.0,756.0175
5336.6416,3721.9998,2476.8525
2748.2908,1600.0,854.8653
3198.2563,3000.0,1139.2035
4693.9043,6600.0,1263.8696
7548.736,11103.0,2943.2239
5280.5376,4100.0,1427.9332
5069.338,6000.0,1257.5848
5117.055,5100.0,2250.616
3378.6477,3333.0002,1162.6547
7789.8276,9000.0,1194.9175
3990.8955,4949.9995,1193.0011
754.9836,1971.0,154.3829
4556.2783,5400.0,1138.7477
5067.222,6662.0,1652.4099
7561.951,9000.0,2077.4758
5869.621,5800.0,996.3416
1162.4215,1200.0,633.60767
3166.3306,2400.0,1075.4039
5975.3047,7460.0,1282.2887
621.469,1271.0,686.4954
4745.06,4200.0,1062.951
196.22725,300.0,396.8938
5109.5513,4859.0,7207.1904
4712.4746,6000.0,1180.2357
2391.6975,2465.9998,509.5306
2410.177,5743.9995,915.67267
1175.976,1000.0,544.884
357.69116,449.99997,414.46518
4146.042,3785.9998,1454.3848
739.8241,2000.0,751.7281
3790.6875,5400.0,1923.1292
3156.2715,2700.0,856.9893
3575.16,3797.9998,658.1238
2554.5237,2625.0,487.0143
1098.3676,359.99997,2057.5188
445.01996,325.0,419.88452
4631.957,3599.9998,1635.0181
5379.4736,6000.0,652.44946
2072.14,1679.0,1099.9222
701.818,1000.0,313.71655
5266.5195,6086.0,2056.829
564.647,520.0,685.9811
3902.1199,4760.9995,1138.7343
4990.8286,3000.0,1801.9786
1079.7487,919.99994,276.41507
5585.065,8400.0,1762.2244
361.30878,200.0,376.6582
1352.7205,666.99994,848.2398
7997.935,9000.0,2254.714
4491.534,1799.9999,905.3261
474.83978,250.0,458.4468
4633.8813,6374.9995,653.0806
770.66376,333.0,615.03864
873.9894,224.0,826.41754
5698.8115,5067.0,1245.2798
5002.35,5400.0,1471.608
374.96802,1244.0,298.27658
1276.6351,1000.0,597.5537
886.3598,675.0,276.8526
4616.4,5136.9995,1337.6655
909.4669,889.0,231.03076
3449.958,3010.0,965.70624
930.0277,1011.00006,506.42072
5681.7095,6000.0,1511.1525
369.69055,100.0,354.67627
458.21844,919.99994,160.63739
4291.992,4444.0,251.36096
4391.097,3471.9998,1142.6334
463.97888,178.0,511.0227
4675.8223,4462.0,1358.0712
5774.6914,5925.0,939.5568
290.85553,125.0,431.00705
2878.708,2200.0,633.0874
4124.9277,2737.0,740.0794
2425.7334,1200.0,3384.877
7886.625,8414.999,1534.0508
1057.0536,116.99999,1445.6494
5698.0283,5543.9995,1172.4528
121.1783,30.000002,234.24484
219.9947,600.0,210.67322
5029.775,4320.0,655.55115
3984.5952,3300.0,1634.6376
867.58417,316.0,773.2334
104.289055,28.0,200.28679
1627.9253,1400.0,239.06339
6372.9395,6352.9995,1180.4537
777.13586,838.0,431.20587
6366.658,5918.0,1326.277
293.38376,31.0,281.3186
2282.7102,1799.9999,1370.498
6693.2983,7799.999,1826.9722
315.57635,311.0,149.05814
1090.3424,250.0,1169.5085
4029.293,3400.0,1184.514
1089.3274,166.99998,916.9098
917.60706,1000.0,450.5812
3688.4216,6250.0005,1171.0214
181.10208,811.0,261.15985
3772.0596,3720.0,788.4273
397.09927,200.0,315.21976
4502.8677,5125.0,749.4386
5214.639,6000.0,1259.6682
1017.08417,2487.0,415.27222
684.82336,2000.0,582.59485
4578.3413,3300.0,856.5067
5331.6016,6000.0,1526.6125
1008.00287,636.0,694.0802
3534.4973,2500.0,1116.504
3998.348,3945.0,868.41113
669.9303,896.0,354.33112
4802.333,3599.9998,1756.0933
402.7843,719.99994,238.58374
1056.4628,832.99994,500.2653
5356.531,6200.0,1637.9456
4989.7827,4320.0,838.7388
1173.0645,1280.0,459.61597
434.9306,899.99994,320.19052
6318.8535,6818.0,1518.8407
521.67004,600.0,598.3962
5854.9395,6179.9995,1360.0281
1313.04,350.0,1581.6847
4286.636,6000.0,990.025
1224.109,960.99994,241.15337
301.30035,1400.0,267.02856
4980.829,5529.0,1094.7476
3729.447,2700.0,1100.631
589.30676,1600.0,548.15936
1068.4318,666.99994,1213.2123
6292.0977,6635.0,1630.1545
7069.473,7179.9995,1988.3729
1319.0178,630.0,1057.6699
3958.0264,3000.0,882.999
165.55087,400.0,259.54507
7439.203,6600.0,2190.457
1034.2771,585.0,819.5652
761.4842,600.0,246.7272
5149.0576,5373.9995,1423.938
2545.1357,2600.0,679.77246
3600.19,3442.0,559.6263
1771.7144,2200.0,3726.3914
183.54868,58.0,246.95703
5438.3135,6000.0,1834.6759
1682.8251,2000.0,782.3317
2838.6587,899.99994,3459.7505
528.17615,224.99998,702.6922
301.03833,400.0,285.8201
5670.5767,7332.9995,1928.7393
3168.352,2000.0,677.1792
4904.5806,6000.0,1689.5917
1022.63763,1400.0,444.1967
7929.3926,7199.9995,896.0926
174.416,171.0,220.93773
159.86287,224.99998,211.95471
2967.7495,2489.0,492.76773
4037.401,2000.0,714.17834
232.28712,188.0,289.42218
4480.97,3967.0,756.033
770.0426,502.0,362.61502
4959.522,4000.0,1313.7947
4791.7637,3876.9998,1074.03
764.1798,800.0,400.167
6168.484,6203.0,1173.2296
333.06717,89.99999,217.19745
8607.27,8400.0,1730.331
521.1353,242.99998,712.3788
1233.0684,350.0,868.1296
1319.8514,2000.0,2186.5305
1744.162,3000.0,790.6917
891.434,200.0,788.1479
1706.6423,1700.0,321.17642
999.81104,1200.0,360.24124
1538.5239,2000.0,577.27966
3441.6843,4800.0,1455.8451
754.6004,333.0,1331.0201
4561.6655,3660.0,911.6973
987.4018,300.0,613.02026
4086.3687,3899.9995,817.9393
321.56552,839.0,280.33865
7685.0386,8303.999,1653.2849
9017.629,10200.0,1640.7036
5187.9966,5469.0,1231.2966
477.31223,103.99999,370.99646
819.3468,850.0,268.3049
3903.892,3290.9998,1109.6472
225.14064,500.0,211.73817
5217.2944,6000.0,1044.8779
919.7669,823.99994,870.67926
4231.206,4000.0,332.30264
625.7085,2050.0,549.1438
4466.2637,3899.9995,1497.3325
5796.4326,7682.0,1992.9542
1967.4939,1948.0,206.8524
4851.0728,4000.0,1528.7704
6232.533,7799.999,1199.6531
1034.5273,75.0,923.38965
2316.148,1500.0,2167.5503
124.44263,100.0,475.6398
988.17334,1000.0,133.71645
647.9624,2233.0,403.09064
4000.3274,3799.9995,998.9829
5356.65,8000.0,1513.6903
404.72095,81.0,404.5591
1916.8562,6733.0,4040.9646
4852.1357,5100.0,1460.9401
387.23087,565.0,375.3102
990.7984,100.0,1045.189
5292.5376,6000.0,1008.7855
4270.1284,3400.0,1531.8397
230.14133,120.00001,275.23856
3094.4517,3877.9995,1550.198
864.9192,1000.0,178.43268
754.9053,2014.0,700.7197
1214.1168,514.0,706.72736
232.57573,12.999999,186.76385
4186.4946,4200.0,988.5218
6091.1387,6115.0,1561.4086
723.0021,1500.0,355.68134
1150.8785,332.0,1880.1467
4558.819,3232.0,1074.2783
1129.936,1000.0,607.1619
1839.5698,1239.9999,378.15918
3423.513,3950.0,1841.2651
1771.268,1799.9999,332.92712
5883.4355,6000.0,981.97473
5519.11,7199.9995,2269.9265
362.43948,600.0,216.19827
5332.9062,4818.0,1398.9266
987.60394,700.0,531.45264
1213.1813,2000.0,714.64325
4740.424,4650.0,709.903
6322.0127,6388.9995,1190.509
1195.3113,1000.0,620.0877
578.8683,300.0,624.78656
2962.5625,2339.0,1903.9548
7472.6284,10400.0,1192.7388
4303.0396,6000.0,2970.9639
1520.1721,1285.9999,527.20245
5479.4214,3695.9995,2525.9011
461.59363,60.000004,555.4123
7160.2764,9000.0,3175.03
1143.2394,857.00006,500.9001
7014.0464,7199.9995,1591.565
221.02272,28.0,313.63525
902.8259,428.99997,766.7572
3412.6543,2940.0,2276.7358
6327.6064,6600.0,1038.9249
5316.9575,3598.9998,1880.5502
1026.4689,250.0,1036.4565
2844.066,2768.9998,1059.2803
300.8292,719.99994,221.83049
727.67206,98.0,790.9636
2719.5544,6000.0,2512.5764
4526.737,2700.0,1134.6259
5106.2886,4711.0,1154.234
6516.5386,9361.0,2103.0613
787.2071,500.0,502.97534
2528.5037,3000.0,616.2033
3484.412,2940.0,1251.3363
662.1541,60.000004,683.5186
536.7106,300.0,859.9743
4456.758,2820.0,1614.8668
1575.7155,11.999999,1140.2286
2315.0823,2747.0,794.46594
7297.9014,7450.0,1395.2167
796.737,1000.0,1460.597
6359.819,6600.0,1697.0123
6281.4663,8614.0,1975.5957
714.7253,400.0,906.1789
1836.2844,1400.0,492.56448
5531.583,5042.0,1168.386
6643.226,8400.0,1613.0051
446.3935,300.0,356.02353
4720.6504,4349.9995,1293.4135
94.82162,140.0,127.50558
325.69858,28.0,414.80737
317.47458,267.0,361.13397
4860.408,5500.0,2861.4983
534.2045,66.0,329.39304
1272.7909,1250.0,751.57294
5020.241,5400.0,1947.7723
2006.084,4400.0,2364.9023
4982.155,3035.0,1177.5951
3305.5068,5000.0,1681.5613
1351.8595,1538.9999,451.20645
3098.8855,3000.0,223.9471
399.3862,480.00003,194.12912
226.48753,60.000004,249.7809
4383.9355,2700.0,1072.7079
974.12866,2321.0,390.72504
4287.495,3971.0002,1498.6517
333.56934,36.0,244.63867
4174.406,4056.0,1957.2742
3838.8997,3016.0,1094.6085
302.29214,368.0,237.2335
2702.1677,3000.0,775.2828
6325.5757,6990.9995,2066.796
2497.881,3331.0,1724.1646
494.2458,89.0,374.00507
301.5302,404.0,325.05637
314.62222,415.99997,307.18347
3867.5461,4500.0,908.2409
1096.5667,636.0,1137.7114
318.2838,175.0,242.83026
4792.8467,4200.0,1549.2078
3184.5337,3500.0,1304.8693
325.4425,300.0,385.4269
253.04744,77.0,227.64745
5743.687,6600.0,1105.6667
5271.317,6956.9995,3185.6907
341.89645,80.0,496.457
4762.1724,3867.0,1523.3134
3328.9727,3599.9998,1044.1581
221.35712,132.99998,190.12206
5055.153,7290.0005,1209.1956
531.03955,404.0,398.09622
830.57947,320.0,654.6289
4244.2563,3000.0,1030.4689
4485.8228,4200.0,1061.691
2601.7356,1799.9999,1435.965
3570.1072,5100.0,1094.2708
188.46104,29.0,265.63327
4571.3296,3799.9995,861.9579
3399.5142,3262.0,994.5339
868.78656,333.0,759.57745
5132.4414,5072.0,1935.0166
2612.961,3000.0,421.67007
4660.4365,2510.0,881.869
887.5515,330.0,822.51465
906.3729,3313.0,1301.6685
4454.565,4800.0,1220.5864
772.025,2600.0,531.04254
458.7387,143.0,456.06046
3399.2822,3983.9998,1170.8188
3705.6824,1799.9999,688.683
1095.8782,389.0,892.0086
4003.349,5158.9995,1890.5465
5405.388,4200.0,2004.2438
1155.1852,2286.0,583.53046
6764.5757,5868.0,2670.488
3171.3306,4680.0,856.46533
1374.3695,275.0,1050.2168
5815.8213,5625.0,1960.0464
4956.296,4216.0,2186.367
605.57227,120.00001,441.494
905.233,384.99997,1417.6687
2319.6443,3000.0,400.82104
561.7207,60.000004,340.16006
524.2622,200.0,338.73743
2882.6787,3526.0,811.2643
5109.2676,4800.0,1530.2322
872.1555,175.0,451.8132
452.11914,400.0,528.7789
4747.5894,2700.0,964.42474
2098.058,2543.0,767.1445
148.05673,60.000004,205.45636
8025.851,10200.0,2129.3364
445.28787,417.0,523.68835
3825.948,3599.9998,673.2918
5095.964,7379.9995,1651.9954
1802.1434,4387.0,1384.5028
1112.8551,449.99997,1145.9192
5299.636,6549.999,850.9322
4346.3145,5510.0,1370.7914
129.35428,70.0,273.47742
5403.258,6000.0,1638.9462
1193.5476,2000.0,1745.8289
532.71423,83.0,576.4534
5098.1626,7700.0,1456.8059
163.04591,200.0,177.18149
5127.567,5637.0,1103.2073
9084.564,10200.0,1504.0237
343.78653,719.99994,321.75064
511.33127,172.99998,554.6784
753.31146,875.0,94.61468
1312.4869,4000.0,595.2479
6378.5713,6000.0,1331.9794
5532.53,4980.0,1055.4772
287.0569,183.0,394.5289
602.14056,800.0,164.70949
505.80695,44.999996,470.1591
6163.995,4251.0,1718.3655
1424.8898,179.99998,2163.1606
4044.4639,4800.0,1426.8778
499.64374,222.0,383.34796
7142.9478,8306.0,784.99744
289.68747,733.0,202.54825
6651.187,5880.0,1169.9963
258.2928,250.0,261.19977
1222.9839,666.99994,1146.3729
4556.938,3000.0,1142.9727
593.4602,233.0,859.5774
538.46027,370.0,487.65137
6359.378,6099.0,1066.4297
3523.7688,3304.0,695.08453
304.18185,60.000004,233.15698
475.8253,1300.0,308.55884
367.5067,350.0,208.40437
789.69995,600.0,716.9195
1937.2274,1811.0,913.7068
5166.3555,4800.0,1750.7633
5177.428,3694.9998,1899.7631
5661.983,5067.0,796.92914
671.01965,656.0,454.76938
6560.756,8182.0,911.2761
884.7864,1000.0,380.12872
6655.5454,7199.9995,988.6623
5961.7363,6000.0,1579.4343
305.7076,30.000002,331.46973
2701.1367,2444.0,530.15344
4690.4565,4200.0,1300.0499
4594.3945,3000.0,1077.774
1078.7314,2533.0,1329.9818
1720.1935,1575.0,1425.1647
746.1613,1302.0,164.77525
7984.114,7599.999,866.1046
88.03171,222.0,168.39433
5500.0522,4000.0,1003.4792
795.8299,832.99994,161.90483
5306.9575,6000.0,1482.0197
505.18024,1384.9999,420.54895
2888.6992,1799.9999,1090.8794
957.23535,200.0,702.574
4427.241,4175.0,1256.1061
3735.658,3846.0,761.2004
1382.2847,259.0,1270.841
1390.0356,1187.9999,407.9306
5600.1157,7290.0005,2849.193
796.1247,899.99994,591.82025
5691.8403,3519.0002,999.45886
1824.5378,4668.0,1032.7805
2035.4851,5400.0,2224.2295
1538.0573,4667.0,841.0113
4462.8135,3681.9998,895.94995
5224.954,5323.0,1427.5519
845.8339,800.0,617.79004
642.29065,831.99994,112.72924
262.6313,125.0,193.24596
4862.508,4107.9995,883.05817
5264.6963,7290.0005,1904.0872
277.78674,642.99994,544.1686
3265.832,1200.0,1099.7981
284.70084,29.0,256.31473
5045.264,4949.9995,1998.3048
478.10965,240.00002,267.24066
5078.1885,5000.0,735.05396
386.62784,75.0,304.38104
4448.28,3960.0,1014.56104
1345.819,933.00006,267.05148
4741.64,5589.0,1194.7644
652.1102,20.999998,724.6631
4118.4775,3599.9998,1585.5085
4707.6978,4500.0,1407.4825
397.42075,359.99997,316.9979
3749.7666,5114.0,1303.0216
7355.2993,7799.999,565.209
1577.4423,4192.0,1458.3313
698.58875,140.0,669.7407
5787.52,6663.9995,891.89404
926.5427,200.0,601.26587
539.792,145.0,324.50427
5533.969,6453.0,1018.6761
471.99744,63.0,430.52963
7038.714,7799.999,1345.9296
1214.6777,1375.0,790.2867
566.28503,660.0,483.53125
298.5112,100.0,253.72514
5909.873,6308.9995,1063.1033
5742.3574,3338.0,804.44147
949.0653,1600.0,467.26132
7776.326,7799.999,1217.6842
5026.197,5441.0,841.1828
332.014,44.999996,338.83942
773.8837,835.0,493.10767
66.02241,500.0,248.99086
1331.3978,2000.0,732.6373
476.8736,472.99997,194.76839
2120.8806,3000.0,1828.2374
6315.8833,5779.9995,1064.9976
5471.0806,4939.9995,834.6711
997.0869,1302.0,541.44745
6533.5723,6600.0,1229.1852
1379.0746,1536.9999,354.187
215.02467,330.0,321.88663
2405.3267,3000.0,332.08978
4855.9785,6258.0005,1248.6876
1102.994,2000.0,841.9913
6142.861,5588.0,1123.1348
538.2174,1333.0,204.94568
545.9655,666.99994,663.72797
7738.27,10200.0,1498.1328
239.06078,100.0,259.61896
4723.7427,5400.0,1237.6871
1570.1,1450.0,582.2483
802.23474,1992.9999,370.32614
5680.235,4800.0,1098.2697
5939.9326,4471.0,858.8842
1783.152,666.99994,770.0785
4208.209,4800.0,1213.5988
1399.8796,1180.0,821.4142
4194.3076,7199.9995,801.0176
606.7462,265.0,522.7069
7062.5527,5800.0,1220.7556
684.8082,275.0,643.1427
4690.4253,3952.0,819.0781
5565.235,4992.0,712.3765
4277.0767,5287.0,1724.0759
619.7851,500.0,619.03687
279.96323,832.99994,575.5311
5608.1387,3500.0,788.9246
-38.19414,60.000004,240.11798
5282.801,5100.0,1397.7618
1513.8319,5000.0,2513.1255
1625.9003,1485.9999,1024.0215
4494.121,6400.0,1096.261
482.23682,394.0,197.02689
1963.47,1899.9998,612.79193
666.3005,1000.0,285.80014
5766.5933,5472.0,1028.2954
1522.0962,1500.0,777.9802
1972.3103,2000.0,585.2872
1026.0883,1200.0,191.84843
2161.1118,2400.0,503.98337
3416.3872,3000.0,1087.2759
4323.218,5015.0,1711.417
8495.222,8500.0,1164.277
486.76453,80.0,390.45532
6126.585,8578.0,2927.249
611.96906,873.99994,160.37059
577.647,713.0,718.4271
3277.0786,2683.9998,1063.1484
6013.92,9000.0,791.7677
759.26074,800.0,620.4809
4998.468,3699.9998,984.8274
1153.2242,6000.0,1092.1305
356.0516,480.00003,488.9521
2883.803,5246.0,1635.8378
2750.0603,3400.0,310.79736
610.5967,1222.0,279.35425
5343.693,5649.0,1311.2827
5408.065,6300.0,1292.6382
1687.8412,2000.0,790.40204
5886.168,5500.0,1072.9148
1627.3702,5000.0,1262.9924
444.29388,159.0,503.53256
2074.7146,2200.0,1600.007
5035.3345,6000.0,1455.9619
2886.058,2086.0,1276.1237
235.78537,89.99999,243.10147
330.0312,719.99994,332.19324
960.5625,1000.0,1229.2103
2537.3396,2200.0,1603.6644
2209.3335,2520.0,800.294
316.4702,1841.9999,213.80823
4328.7627,4100.0,852.2092
7046.7593,9000.0,1592.737
557.15753,533.0,634.26245
5781.53,7710.0,1446.2258
3759.1895,3000.0,1023.4207
4825.198,4389.0,1278.7975
832.69635,842.99994,446.51947
5193.252,5500.0,846.4662
3608.155,6250.0005,1331.5101
901.033,200.0,897.8197
867.71533,650.0,1120.5857
4643.5356,5400.0,513.296
4771.014,4800.0,1176.5781
1797.7562,2000.0,974.7188
4441.4014,3500.0,1332.9852
471.3807,60.000004,581.31335
924.5914,241.0,671.3489
4355.026,2727.0,800.5586
4744.6445,5733.0,1479.6984
250.38544,712.0,321.8408
558.6936,29.0,440.7882
283.17285,224.99998,244.06813
4352.825,3017.0,892.93536
816.17816,800.0,199.99707
787.8741,333.0,286.20438
418.4597,383.99997,112.297646
618.78406,1400.0,444.8692
330.4613,480.00003,302.9554
3567.067,3000.0,492.3147
3541.937,6633.0,1161.3378
4794.597,4253.0,2146.0962
7014.3984,6600.0,1063.2267
1157.4171,1000.0,208.40587
5245.837,5513.0,1669.7145
1286.8596,1000.0,892.28876
701.471,1000.0,223.86949
5465.3765,5100.0,1714.7671
911.7295,2000.0,1242.7487
622.2305,320.0,570.6867
3521.8481,4000.0,900.73816
5016.0967,4800.0,1530.8324
1170.279,2000.0,1477.1576
1426.7311,5000.0,2162.5132
1070.6981,857.00006,206.18652
3923.4956,4260.0,963.24005
5515.1675,6600.0,2050.6643
612.946,750.0,477.34918
5866.6035,6749.999,1304.3977
2256.1467,800.0,947.8858
421.58804,350.0,169.81624
9097.361,7544.0,1142.4834
4822.4756,3000.0,960.9195
1152.9401,1000.0,487.85016
603.8311,333.0,504.6677
4202.0015,6667.0,1065.2466
924.31494,1000.0,269.9071
1595.5905,1799.9999,390.69473
3014.5706,4182.0,1006.27795
1799.8077,899.99994,494.8134
803.8214,585.0,166.83792
2162.8516,1000.0,1601.1827
7055.7217,7199.9995,2325.2544
4995.1826,2806.0,1227.3086
4605.466,4020.0,899.2327
538.2644,2083.0002,193.16614
544.0962,2829.0,688.4059
1422.3667,899.99994,1183.5931
1780.2224,2000.0,769.12506
3662.1875,3430.0,884.5126
1585.5573,923.0,403.05145
1120.4703,222.0,821.00256
5014.654,5000.0,1147.197
5571.7026,6600.0,1871.4711
4232.7324,4200.0,908.351
4746.951,6942.0,1507.2896
1968.8663,1498.0,839.6094
5538.2437,4847.0,940.68536
1280.4755,2070.0,1195.7924
660.31464,827.0,179.67204
1406.4116,1500.0,1026.0028
2694.117,1500.0,1450.9105
7203.012,7593.9995,1311.9558
1765.0659,4528.9995,1239.9774
1181.6724,1000.0,694.69806
1629.492,2000.0,913.4504
4732.419,3300.0,960.21594
935.1673,500.0,1449.8058
5306.535,6000.0,1672.4393
1137.9598,1429.0,548.48083
1053.3513,800.0,812.2295
4561.9644,3599.9998,1369.6467
1559.0022,1500.0,639.4889
3446.268,3599.9998,1238.4962
5036.5503,6000.0,2005.7972
5882.387,7970.9995,3278.9211
3193.537,4018.0002,742.44507
926.49884,1000.0,601.4654
5584.287,7199.9995,2258.9968
307.61655,127.0,260.5664
984.9634,222.0,585.5266
7103.1426,8000.0,1471.668
4817.84,4201.0,1102.9507
1098.855,1799.9999,445.9556
160.12671,179.99998,181.33488
1981.9485,15.000001,2594.4905
4430.0654,5689.0,1619.7452
750.86194,817.00006,112.07963
5168.6606,7599.999,2206.2244
536.85724,250.0,372.8041
5122.813,4500.0,1466.2737
5337.6636,6000.0,814.2995
158.18562,120.00001,235.74287
797.5034,300.0,640.6633
5353.2305,5925.0,1551.4706
365.22232,835.0,216.16797
5940.2114,7199.9995,2366.0803
647.3327,200.0,421.52002
2453.2441,5400.0,3088.349
1038.068,1250.0,239.56517
579.6623,100.0,521.3589
3750.4932,7000.0,873.17126
324.43668,449.99997,332.91602
1219.3718,750.0,485.5222
764.5999,832.99994,96.36177
5194.941,5011.0,1494.159
3889.8782,3200.0,1444.0974
4897.4487,3004.0,1046.5297
1350.772,400.0,1347.2656
2578.0303,2833.0,470.298
637.8357,200.0,801.52747
2114.8123,2053.0,525.24255
3552.4102,3200.0,734.12354
253.47536,254.0,276.88217
5723.371,7000.0,1644.6818
3696.0264,1300.0,7278.8457
791.3672,1200.0,491.95108
5441.198,7199.9995,837.87335
5136.0605,8000.0,1459.2367
635.075,630.0,203.58363
5027.3477,7130.0,1873.9233
5646.878,8400.0,1689.3722
1832.1636,3750.0,1468.2003
3679.0002,3201.0,1051.8722
1464.7937,1500.0,617.13007
4746.081,3899.9995,1018.1735
1174.109,400.0,1003.03503
4999.518,6000.0,1658.1174
875.3407,800.0,1226.0072
533.9979,629.0,350.885
406.82056,135.0,278.79407
3598.7249,3747.0,800.6429
544.15344,850.0,141.8296
4267.794,3899.9995,1046.9819
7133.891,8273.0,1690.7881
8029.7524,8400.0,940.7275
204.96416,27.0,268.35513
3155.8704,3668.0,1177.128
307.39407,309.99997,278.61075
410.0871,102.99999,302.68198
293.56076,444.0,227.68513
2091.3992,2000.0,637.8557
1851.5712,978.0,631.4046
4321.4873,3599.9998,1053.3436
4038.2375,6000.0,1415.6703
3873.1108,3599.9998,1098.2151
6535.517,6220.9995,1690.293
4165.2915,4800.0,1305.5249
3302.3013,3000.0,789.0082
3245.6748,4681.0,958.04095
1984.6241,1500.0,687.0985
6049.8667,8312.999,1379.249
6965.2573,7698.0005,1329.7999
2537.8474,3000.0,1017.65027
4161.9634,4749.9995,2132.7485
5225.3213,6000.0,965.03296
6684.0527,7687.9995,803.735
796.7781,1082.9999,334.40298
5504.8403,5000.0,1438.0055
3391.9954,4500.0,914.66754
988.7975,899.99994,873.22076
6633.263,9415.0,1770.115
5836.329,6393.0,1381.3198
6183.497,6178.9995,925.4072
3581.2341,2000.0,1574.9772
5362.1006,6000.0,1690.2753
5160.5386,7199.9995,1706.9369
5896.1216,5400.0,1546.8134
8050.701,9278.999,1416.1862
3448.5203,4500.0,1217.3464
2481.1663,1600.0,644.04956
631.817,700.0,61.732666
5023.5645,6900.0005,2303.3406
5734.1714,7233.0,1350.3164
6043.493,6319.0005,1652.7114
5630.9233,7080.0,1359.8914
3450.4038,3000.0,1177.0261
2343.189,3500.0,639.5606
4446.0356,3599.9998,1238.0757
3247.4058,2162.0,975.82074
4380.7407,6000.0,1751.4136
4112.12,4692.0,2243.2258
7068.7397,7500.0,2101.1309
1630.7521,1600.0,212.59325
7043.4175,7199.9995,1598.5282
4118.7534,3000.0,1125.892
7780.551,9000.0,1527.7528
5640.823,9600.0,2045.1422
5293.7666,8533.0,1502.2596
8059.781,8341.001,1296.2056
3563.5444,4667.0,1920.6644
2482.1423,3000.0,1203.4667
3817.9492,4286.0,1081.1543
875.35956,875.0,617.9549
6457.356,5255.0,2068.2734
6145.227,6000.0,2863.495
3793.5208,6300.0,1387.8713
4337.925,3404.0,890.5645
3875.9836,3599.9998,1081.3628
7779.708,9000.0,1234.9695
6102.318,6167.9995,1032.5869
7739.3525,9000.0,1049.6854
2210.941,3000.0,334.27365
5197.1274,4917.0,1246.0958
3879.3486,4500.0,1061.6622
2390.1775,1799.9999,1586.4448
3619.0063,5400.0,904.9425
7256.476,9400.0,956.9531
4591.3438,4200.0,1263.435
4519.74,4500.0,1604.6193
756.60614,1167.0,197.00842
5081.519,4800.0,1289.9097
4055.1777,7000.0,1066.4341
3711.404,4800.0,777.9085
3645.1438,3000.0,1307.1544
4872.839,5100.0,465.47656
4522.992,5000.0,1088.9357
2449.4211,3000.0,737.83344
1389.3466,4200.0,689.1937
4645.8706,4268.0,852.68365
5416.915,7000.0,1299.3146
5282.7437,7036.0,1391.6486
4318.235,3000.0,1254.4773
1468.3204,1200.0,447.9074
3445.1938,7150.0,1181.172
4904.226,4500.0,1430.8346
2064.2412,1799.9999,760.2862
3818.424,5400.0,602.47205
836.3846,899.99994,542.95575
5079.8486,6100.0,934.6186
3377.3496,2500.0,1398.8069
4750.668,4623.0,1258.618
6252.2866,6600.0,987.9424
4625.364,3000.0,1297.2935
5264.9014,5500.0,1493.7599
1745.021,636.0,614.32025
456.33722,3000.0,535.77014
2794.6243,2678.9998,720.04926
7911.3765,7382.999,2893.0566
6139.8267,7799.999,1309.407
4961.427,5700.0,1387.9319
5333.516,6753.9995,1298.9851
4622.4434,3903.9995,1717.03
1780.055,1652.0,813.678
4799.3506,5349.9995,1356.2043
4688.363,4400.0,1160.3917
5747.1562,5340.9995,1102.5629
2656.833,2400.0,1033.6298
3383.5378,4500.0,671.7546
4854.4946,4200.0,930.5051
5684.475,7000.0,1910.7673
8432.366,10200.0,1903.5573
4439.434,4500.0,1672.1096
4892.776,4800.0,1527.4438
4576.533,4800.0,1343.7708
4635.7505,5100.0,865.5474
5540.138,7314.9995,1776.8772
2713.8413,2083.0002,788.37335
5435.1016,4800.0,1597.7263
3716.7778,3000.0,1053.0317
4429.844,6000.0,757.9383
6095.3384,7799.999,1376.7562
4008.152,5000.0,2320.3945
4776.127,7620.0,1562.424
6848.8545,7367.0,1242.142
5572.587,7500.0,1153.116
3633.3096,4200.0,1823.5076
6305.963,6897.0,1229.0714
4113.799,3599.9998,583.9613
4102.4077,5400.0,1153.9496
2110.019,1899.9998,722.93744
4491.501,3951.0,725.091
2658.7646,3000.0,922.75555
4818.4077,6000.0,1778.2954
966.24426,306.0,489.60614
6129.4766,6221.9995,1162.1824
2039.8184,2000.0,795.13184
5653.1895,4729.9995,1828.2736
4953.457,6600.0,1586.8898
3096.3606,4200.0,817.337
5250.192,7425.0,2378.319
3911.986,5400.0,816.8078
5234.456,5663.0,1267.584
6353.8384,6000.0,1311.4481
1463.6748,1400.0,320.62656
5741.7515,4200.0,1095.6173
2704.2068,3000.0,783.27765
4505.999,6000.0,1365.1754
4844.692,4500.0,1447.1725
5762.302,7602.9995,1159.4451
5069.3257,4412.0,1643.7823
2679.362,2700.0,1036.8608
6526.501,9136.0,1089.9563
5689.696,6344.9995,1246.3884
2740.233,1200.0,883.53107
8221.727,9000.0,1024.9934
1636.4802,1200.0,575.1498
4818.996,4800.0,1306.2505
2717.4756,1799.9999,2026.2819
4976.439,5000.0,2178.726
3629.988,4000.0,728.62286
6467.75,6800.0,1048.9589
3769.2156,3000.0,1325.2239
3687.6091,2000.0,3449.9788
2019.7214,1849.9999,713.73346
5102.1294,6000.0,960.6453
1150.8763,1500.0,435.29422
5277.4746,6300.0,1451.5365
7317.7075,8800.0,1756.5714
3844.5298,2799.0,1947.7333
5597.844,4200.0,1697.2859
4513.021,6600.0,1054.495
8461.832,9214.0,1614.6111
4064.8325,5700.0,938.9959
3013.0454,5064.0,914.32684
893.08466,1000.0,177.30492
3285.387,4500.0,625.2898
5023.532,5487.0,563.64813
2149.393,3000.0,742.6498
6221.351,6667.0,1945.3335
2460.4478,2208.0,493.47424
5170.993,6600.0,993.3027
4828.3774,4293.9995,905.00903
4337.1445,6000.0,1085.882
2707.7175,3599.9998,1132.9077
5777.3203,4800.0,1703.0902
1061.6165,1500.0,411.17422
1346.5833,1200.0,505.50134
3616.6653,4250.0,1598.4335
1192.2572,1200.0,765.5407
7995.087,9000.0,939.5118
1954.4124,3599.9998,992.22217
1955.9158,1799.9999,536.97034
3171.746,4500.0,1109.0264
1918.0024,2100.0,264.3917
5423.404,6686.0,1402.4717
5079.205,6769.0,1485.0497
2651.0671,3000.0,1408.5659
4311.314,4700.0,1056.0411
3065.7542,4532.9995,1196.2255
5950.7427,9600.0,1990.5256
2101.876,1500.0,1134.0554
6441.624,6429.0,731.83246
1986.188,2300.0,703.7247
1008.51135,666.99994,383.0849
2418.6782,3416.0,1434.3746
2120.1382,1500.0,823.0615
3213.822,3033.0,730.0758
3552.9382,4800.0,947.03076
4762.4497,6499.9995,1628.0343
2515.3928,3599.9998,1084.6152
4534.4077,6000.0,1659.8558
2209.0154,4500.0,1267.7363
2362.3953,3599.9998,577.55536
3810.6921,3599.9998,1036.2961
4199.4214,5132.9995,1419.5902
3153.745,2400.0,1133.6992
7992.395,7199.9995,1077.9727
2749.4739,3000.0,1559.4448
1873.6598,1200.0,719.8637
3682.5437,4000.0,903.2036
2926.6895,2350.0,656.98047
1980.3156,2400.0,653.29047
6362.041,11618.0,2697.7805
3833.0098,3316.0,2236.4768
3123.2996,4000.0,857.27014
3165.2517,3599.9998,1491.2435
6257.303,8300.0,1737.4901
4146.323,3000.0,982.5319
2055.1594,3000.0,624.45026
5836.5347,8375.0,2355.4197
687.8109,840.0,366.914
5050.2476,6000.0,1500.0884
7624.7803,7157.999,1659.3717
2550.0908,3599.9998,799.8735
4798.126,5140.9995,1652.4158
2178.7957,3500.0,1775.1434
4883.2715,7031.0,1142.7087
2576.0789,2000.0,669.2736
5852.6484,6900.0005,1266.4016
5107.6753,6155.9995,1533.9882
8375.449,11375.0,1033.2506
5925.325,5250.0,1054.8231
2127.5867,1799.9999,910.6294
3393.143,2030.0,1444.3488
5031.8296,5400.0,1753.1903
1205.8921,1200.0,325.70816
4363.835,4800.0,1018.1794
7222.6943,9600.0,1188.1375
1274.3389,899.99994,655.0997
2320.9312,2400.0,629.04193
6048.2686,5600.0,1877.8632
3588.6882,5400.0,1856.9076
1811.217,1026.9999,267.89914
6099.2207,7215.0,921.9966
2427.8706,3000.0,831.91223
6707.621,5400.0,1843.234
5793.818,6831.0,1623.7294
395.5336,1500.0,592.0538
1116.6544,1500.0,503.39435
5539.222,5000.0,1230.2042
4119.972,5400.0,1233.9357
5133.151,4200.0,1214.5366
3947.637,5400.0,762.76416
1167.7781,1799.9999,542.28625
4495.6885,3799.9995,1359.5594
5741.449,6032.0,1086.3763
1127.6683,1400.0,404.95377
4773.6353,6127.0,664.8291
5746.1294,4452.0,1317.5201
5094.4224,5400.0,1500.2546
2875.2676,1500.0,940.859
5412.6035,4000.0,1621.2854
2626.4387,1622.0,711.594
4252.1133,2600.0,1421.8428
5389.7305,4559.9995,1771.531
3057.6174,3300.0,812.64777
5231.012,6400.0,1335.6458
4399.5337,2400.0,1407.7219
3774.7866,3338.0,1574.0378
5060.0806,5100.0,1550.031
7905.3516,7799.999,2065.8108
2312.455,1799.9999,1244.6776
4383.81,3840.0002,1859.3701
5101.8687,6203.9995,975.98553
4622.419,3599.9998,2035.4644
6589.9287,4800.0,1436.6389
4642.7876,3338.0,809.8254
3805.9143,2400.0,1587.4966
4151.585,3960.0,1635.8658
1871.4191,3000.0,636.957
4960.15,6504.0,643.0179
3057.4863,5000.0,856.65674
8028.713,6271.0,1532.5691
3272.3848,3000.0,906.8951
3602.9453,6000.0,1002.87915
3358.4624,3500.0,1138.642
3189.648,3307.0,1005.2152
2725.7136,3300.0,780.85956
3256.6174,1512.0,1402.2177
5137.884,4000.0,1179.7168
1961.3168,2500.0,567.7978
3421.3892,4645.0,1487.8055
2485.6157,3000.0,980.2808
3047.457,2700.0,1188.5085
6836.9126,7119.0,882.1358
2567.1653,2400.0,1093.9353
4057.4622,4800.0,1579.7373
3575.0542,4200.0,846.22156
7986.471,8400.0,1629.5463
4193.5786,6000.0,1268.8914
3113.7498,3000.0,681.3643
-98.651146,600.0,251.75192
6246.9507,7199.9995,1753.0618
5636.4507,6900.0005,1140.3845
713.8214,700.0,149.29463
4885.4478,5500.0,676.97516
4489.4307,4200.0,841.219
3132.3567,4500.0,671.5041
6780.9277,8520.0,1443.7064
4967.6963,5936.0,1565.7178
2782.7834,2484.9998,620.2718
5752.7544,4800.0,2261.2354
6783.045,6905.0,1675.4694
3724.072,1799.9999,1075.8289
3285.262,3000.0,691.11816
5130.312,4166.0005,2005.7249
5251.2993,6600.0,1381.8652
3286.907,4489.0,779.49304
4842.21,6000.0,1975.4716
3138.7786,3599.9998,788.65564
1886.1555,1815.0,384.88297
6168.4336,6600.0,1177.1147
3168.2205,4200.0,1528.3788
4730.505,4626.0,943.75385
5839.222,6166.9995,1077.3076
6983.595,9348.0,1208.3058
2594.0024,3300.0,535.7302
3139.8599,2748.0,1490.679
5747.157,6900.0005,1004.3919
5216.3345,6490.9995,1426.9974
2095.658,3000.0,1024.6519
4529.5938,5532.0,1561.9553
1553.4506,1500.0,771.8425
2140.7224,1949.9998,276.7979
5134.713,4386.0,1151.0421
2470.254,2714.0,750.52277
5195.206,6000.0,1563.1016
5628.3154,7199.9995,2267.9436
4884.9185,5100.0,1851.5377
7777.815,9000.0,1654.268
6917.4595,6000.0,1237.2133
5864.379,4000.0,1377.2366
5371.547,5400.0,1529.1577
6627.517,6000.0,728.43365
7077.6245,8400.0,1638.1554
6377.011,6200.0,1062.2594
5834.471,6300.0,1369.3925
2549.6543,2400.0,682.82983
5432.954,6825.0,1445.6788
2999.8037,4200.0,2015.5317
1782.8464,1799.9999,284.3568
5040.308,3479.9998,1889.5775
6998.9375,7199.9995,1068.8915
6028.7036,6797.0,856.5222
3271.1572,3300.0,559.4704
5809.2627,7799.999,1288.416
1791.4124,1500.0,723.78436
7735.916,8414.999,655.85126
4365.3467,3227.0,1127.9214
5873.797,7199.9995,1265.9167
5480.346,11738.0,3937.4905
3418.9944,3000.0,643.18634
1397.7719,1600.0,208.95053
4344.8755,6000.0,2101.111
601.03827,635.0,66.16024
3153.4153,3000.0,913.6669
6014.089,6048.0,1256.2856
3111.008,5400.0,937.87555
7184.508,7199.9995,476.70917
4212.2427,5700.0,796.56036
4842.339,5770.9995,1629.9092
4775.117,4800.0,1534.1632
1100.3468,500.0,639.0026
4173.2925,4830.0,493.71368
6766.928,3774.9998,2162.5552
6241.8066,7016.0,1377.3135
2305.3645,2300.0,876.3226
3117.3193,2000.0,976.19025
3400.2593,2000.0,852.61127
3735.0396,3220.0002,881.9814
3314.83,3599.9998,1027.4943
2065.9036,1600.0,455.73822
4117.288,3000.0,2224.5981
5746.095,5800.0,659.5087
1751.8881,1321.0,342.34836
3450.4102,4749.9995,1097.1398
4840.267,5700.0,1178.4597
3457.5564,2916.0,1338.5398
3426.7854,5700.0,1368.3978
4171.6235,3300.0,887.09845
2036.9407,2400.0,512.3884
5342.0737,5000.0,2225.0557
6899.0103,7500.0,2789.0127
3035.6743,4500.0,1146.9679
1462.4535,521.0,787.9432
1423.489,2204.0,442.3831
6745.7173,8126.0,643.43616
1179.5111,583.0,668.7548
2179.3325,2890.9998,962.8492
4666.848,3799.9995,1374.0226
3654.112,2400.0,732.39044
1897.847,1712.0001,336.37695
5856.7847,6600.0,1446.8547
3799.9355,2700.0,720.6509
3941.9128,4800.0,1219.3027
3414.763,1799.9999,1090.9171
1783.5847,3899.9995,861.4213
6373.1377,5000.0,2858.8171
3505.5457,6000.0,1627.3684
2683.4402,5400.0,1021.89825
4897.06,6000.0,1460.6134
3962.1255,5055.0,2349.4941
5300.9277,6000.0,981.2282
3865.0278,5100.0,969.04816
4907.13,7199.9995,1819.6632
6181.6724,9000.0,2802.0337
6230.5176,6142.9995,1351.3378
1064.2766,1200.0,437.1352
5783.0864,6400.0,1192.3248
5712.6616,3000.0,1168.6039
6371.5596,8400.0,1572.1888
3961.6575,5700.0,1045.2755
3983.7126,1799.9999,2243.741
3353.2986,3000.0,480.97714
2141.4795,1600.0,406.6639
4883.688,5700.0,804.1732
3332.5708,3400.0,1406.0952
5414.569,4800.0,1143.2445
3153.6765,5399.0,2306.947
4639.8965,4215.0,1131.822
4884.656,7500.0,1169.3275
1999.0968,3000.0,489.0792
3407.1602,3000.0,861.4162
7496.121,6499.9995,1607.4846
3568.076,3000.0,1168.856
3830.7546,3619.0002,1205.0769
2463.4387,3300.0,1601.944
2206.118,2700.0,822.1821
5535.562,6931.0,1227.6819
6088.4067,8000.0,2335.157
5984.471,5067.0,1422.4517
5084.038,6420.0,1284.2649
1176.485,1632.0001,337.1167
2683.153,4000.0,873.7241
5460.362,6000.0,1221.842
5542.829,6569.9995,1300.6072
4055.8838,5000.0,1260.2853
5438.025,6281.0,1069.4487
462.52594,222.0,211.89633
6028.44,6400.0,940.9352
5850.307,9000.0,1466.1569
1068.5748,2000.0,704.42084
4231.417,5000.0,1019.69666
684.6597,86.0,493.58215
4659.492,4200.0,1620.8308
903.4386,5000.0,1479.9644
5775.9985,7199.9995,1527.3011
6189.1245,3925.9998,1388.5868
890.45667,1000.0,425.70078
5600.004,6000.0,1253.4633
635.8799,200.0,450.15332
1817.4368,2100.0,208.9764
6163.5166,7599.999,1624.8616
4336.157,5500.0,1308.2008
665.84564,1660.0001,787.0904
2411.061,741.0,1751.447
2004.2305,2200.0,368.19476
2567.1106,2685.9998,879.4295
955.64276,899.99994,498.14273
4013.369,2100.0,1489.7994
2655.9512,3000.0,347.9872
1871.9404,1899.9998,245.93716
3101.9895,3000.0,647.3035
3292.027,3599.9998,1199.1018
3715.0525,3000.0,1108.812
3774.5325,3947.0,1152.3398
2916.4385,1500.0,912.7106
3217.5938,4118.0,1707.6974
5325.106,6000.0,1397.5269
4959.171,5000.0,1573.8901
3002.0884,3660.0,1150.847
4463.489,3000.0,1275.3506
2540.0825,3000.0,833.1413
3449.007,3000.0,1063.4144
5277.8247,4200.0,1123.3186
5179.532,6000.0,1331.9794
6800.7104,7199.9995,1522.335
682.11145,632.0,340.27832
6066.943,9000.0,1865.2913
6767.3135,7799.999,955.846
1499.1782,2000.0,820.2702
6150.9785,6600.0,1242.2388
6257.8096,8118.0,2019.7614
2873.207,3899.9995,992.71216
5185.053,5600.0,1189.2068
2364.0447,1333.0,2124.5208
4984.227,4800.0,1139.3336
3210.8047,4200.0,885.4792
4723.5054,4774.0,1124.949
4663.154,3599.9998,1145.1631
3565.6094,4800.0,1044.7397
5690.6978,6217.0,739.7993
3624.7366,7799.999,1053.3221
4604.9146,3493.0,1114.5514
4841.8384,3899.9995,1853.2021
2898.117,2650.0,1701.4894
6938.5557,6000.0,1935.5768
1149.0857,1200.0,393.22153
3351.9185,2420.0,1097.9114
7572.477,8500.0,1448.1326
2562.4814,6857.0005,1654.0226
6798.9746,7274.0,883.928
1821.2915,1500.0,253.55368
3126.3186,3000.0,1275.2812
3769.9592,3777.9995,312.24442
5477.146,6959.9995,1322.9675
4779.8384,6000.0,1697.1128
5374.6587,4200.0,822.1333
1657.612,1333.0,293.3679
7724.72,9600.0,1201.5066
5107.3213,6943.9995,1191.3109
3835.4114,3000.0,866.32263
4363.6006,1951.9998,1100.6575
5849.1816,6000.0,1236.0825
5126.747,6000.0,1063.7766
5928.0425,5563.9995,1970.6915
3882.0168,4000.0,1263.0353
2388.0454,2517.0,930.9899
3133.528,2700.0,844.1951
5429.0264,6600.0,1241.7769
4580.5356,3599.9998,1508.3877
4349.918,3610.0002,1444.7559
7219.388,6800.0,2006.6117
5752.377,8400.0,1046.7543
7747.358,10200.0,3128.3782
5838.316,5800.0,1059.6757
2847.207,5100.0,1310.3892
5109.2393,7266.0,2068.4321
4612.2314,5549.9995,1028.7927
1837.7577,2109.0,778.34607
5999.717,7012.0005,1730.1819
3980.7256,2600.0,865.68335
6143.635,6654.9995,675.6871
4808.8364,3120.0002,1856.1346
1836.9913,2200.0,700.6185
2148.8054,2450.0,761.9083
5254.6606,5326.0,1399.3116
4434.0947,6007.0,1292.1985
905.3442,780.99994,496.38013
2800.2576,3000.0,557.09875
2348.507,2500.0,1141.4568
4810.6143,6800.0,1444.6434
4267.5728,4800.0,1143.0901
6654.1016,6170.9995,1547.9359
4887.8604,4800.0,1013.93665
4623.7603,6000.0,2306.3906
5313.682,7192.999,1186.2478
3786.872,4269.0,1681.8451
5079.617,7000.0,1053.7626
2882.526,3000.0,780.26086
5077.798,4552.9995,1033.3239
1650.2899,1200.0,589.1841
6148.991,7199.9995,1665.2885
4666.759,6482.9995,1496.8099
1264.8755,2100.0,319.65472
6793.129,7399.9995,993.228
1542.4315,1700.0,205.91159
5892.4536,9000.0,947.4587
6821.866,9000.0,1796.6967
2800.8464,2689.0,1691.1761
3390.6873,3285.9998,465.77435
4975.312,5400.0,913.03204
2848.4143,3599.9998,975.4482
3341.483,3047.0,669.3476
4405.363,6300.0,1461.1226
4625.2944,4500.0,1401.65
2126.8804,1500.0,514.2575
4460.334,4200.0,988.3179
3893.0947,6000.0,2638.9932
4999.275,6000.0,1557.6084
4051.731,4000.0,1529.7157
4100.7905,4020.0,1159.7488
5799.832,6725.0,970.62006
4031.5935,5400.0,1925.7786
5846.4385,5074.0,1322.816
2774.0476,1500.0,1694.1685
3568.479,3500.0,786.21606
1301.1914,2400.0,956.5791
2905.9421,2500.0,1183.3108
6019.8315,7799.999,1074.4291
4573.2,6000.0,1578.4144
3197.5605,1799.9999,837.0988
1862.5088,780.00006,621.10614
2205.8362,2012.9999,1275.5708
3584.6802,5400.0,1559.4973
3248.5808,2581.9998,1480.7064
4849.245,4559.9995,1229.395
6264.046,8695.999,2091.2078
4385.471,5000.0,1212.3617
5833.9673,7833.0,1975.5609
4011.3384,4441.0,640.4231
3987.657,4500.0,988.9083
5465.425,5100.0,1132.1516
2039.2767,1500.0,1600.6432
3445.7104,4320.0,1070.3711
4524.884,3300.0,1658.9178
6637.5674,7690.0005,1267.8029
2273.678,2200.0,1021.2834
418.65735,1200.0,330.26065
4029.4946,4073.9998,441.0395
5545.1626,6300.0,862.33844
3362.5347,4532.9995,870.7805
2149.1267,2039.9999,803.83026
6844.511,7000.0,1064.1809
2751.0498,2800.0,905.37415
1029.3467,1500.0,501.3014
3384.3684,3100.0,1328.704
610.81573,1000.0,84.397484
6544.5903,9600.0,3183.3833
4106.3438,5400.0,1066.5228
4663.0874,5000.0,1008.7589
552.5086,719.99994,340.11426
3705.5986,5400.0,750.64545
6816.0317,5110.0,1803.2432
4211.869,3000.0,1073.8911
4095.298,7000.0,1370.898
7585.8516,7044.0,1452.6045
3192.271,2150.0,807.00073
5850.0845,6900.0005,1129.9058
4125.552,3500.0,935.5468
4535.102,4500.0,1408.8157
3822.338,2649.0,1109.6938
2948.5408,2400.0,1110.9894
1741.2852,1200.0,997.4575
6052.479,6060.0,1348.151
2863.0964,1799.9999,1177.417
5385.9272,4422.0,1722.8861
3610.3718,3599.9998,1492.9456
4250.657,6167.9995,1570.5836
6203.767,7856.0,1368.3505
4842.4795,5400.0,626.51215
3598.4177,6000.0,1213.7341
5143.491,5544.9995,1649.4264
7106.215,6576.999,1278.4983
3514.621,3594.9998,905.5057
7186.271,6000.0,1079.0886
5314.411,6000.0,1492.5385
4342.566,3599.9998,1503.5183
4303.571,5700.0,1394.9677
6523.9355,8400.0,837.60657
5455.669,5442.0,1596.4404
4315.152,5500.0,1448.0948
4449.7705,5320.0,698.69257
3277.5452,4800.0,723.1732
5456.8857,7000.0,688.00604
592.63544,800.0,91.17224
2451.4414,2400.0,490.95636
5417.2617,6400.0,1086.771
3465.6409,4800.0,1010.07367
2907.2961,3016.0,1313.7539
7779.5347,7799.999,1087.0311
6037.8364,6499.9995,736.6931
5083.668,5939.9995,1402.961
5344.305,6000.0,1626.1505
1292.272,2000.0,439.26508
4298.0464,3533.0,1636.2013
4939.045,7124.9995,1262.3317
1995.872,1500.0,708.3377
2380.4783,2000.0,989.4124
1800.7808,6437.9995,623.93146
3824.0935,3599.9998,1148.7446
5034.4854,6365.9995,1278.6061
1502.1876,2333.0,682.3421
1393.706,1750.0,200.10573
7070.444,9000.0,2759.2554
4007.4387,6698.0,1051.8013
3172.7456,3500.0,1297.2993
5046.867,5100.0,1101.2435
3192.2996,3000.0,527.7826
2358.8096,6000.0,1233.0009
6409.661,6720.0,3318.392
4801.696,6000.0,1053.0768
5316.7373,7000.0,1778.855
7607.22,8717.0,2532.0676
5564.3896,6921.0,1821.2595
7221.414,7024.0,1283.5082
4511.334,6000.0,1462.0834
7143.657,6172.9995,1642.8157


==> notebooks/soybean-yield.csv <==
pred,test,std
3225.0154,3667.0,264.4352
3177.874,2879.9998,413.2104
3121.9924,3000.0,248.62106
2687.508,2800.0,365.07788
3086.3381,3899.9998,916.0191
2755.3445,2570.9998,425.98044
2578.1472,3494.9998,454.15436
3075.2966,3000.0,320.2538
3058.938,3000.0,280.1923
3521.6277,3599.9995,656.80426
3063.6338,3000.0,330.829
2918.5803,3118.0,350.3449
3567.673,3599.9995,777.4082
3079.328,3300.0,373.13193
2987.841,3000.0,458.08163
3212.6797,3599.9995,366.12668
2845.3787,3000.0,407.02063
2924.6062,3000.0,535.4073
2990.263,3251.0,398.95743
3159.776,3179.9998,321.55212
2764.288,2800.0,390.03082
3070.2378,3000.0,343.61383
3103.1953,3120.0,442.24426
2995.3477,3500.0,353.3665
2769.6824,3300.0,523.3492
3049.3958,3000.0,258.1038
2388.6245,2700.0,485.2287
2812.0217,2949.0,383.5584
3018.1177,3479.9998,337.47482
3167.5593,4200.0,914.2472
3139.6458,3547.9998,284.87656
3134.6248,3479.9998,290.40237
3158.9524,3181.9998,281.51172
3057.5564,3000.0,448.65744
3180.87,3000.0,259.82425
2905.5322,3400.0,829.45325
2806.5654,3200.0,370.53043
3516.6462,2700.0,323.31348
2914.8296,3300.0,278.43375
2831.6257,2800.0,464.4406
3187.3308,2750.0,313.7786
2942.4287,2400.0,1004.07007
3214.148,3599.9995,415.21915
3283.7148,3200.0,359.78253
3206.8113,3599.9995,350.3858
2775.8613,2278.9998,385.11255
3062.6304,3249.9998,309.52005
3100.585,3120.0,437.77847
3177.891,3379.9998,322.59668
2963.5479,3500.0,577.03986
2725.573,2900.0,377.44827
3185.7166,3200.0,475.01862
3494.3918,3400.0,251.70537
2710.2654,2950.0,443.70956
2987.4226,3162.0,365.14624
2765.5066,2755.0,507.74716
2802.2263,3429.9998,726.1731
2620.521,3200.0,396.59415
2809.1077,3000.0,317.95752
2545.4626,3000.0,638.0728
3921.5374,3899.9998,699.3164
3298.0242,3266.0,349.509
3654.7695,3599.9995,531.079
2726.1858,3000.0,408.15536
2888.434,2950.0,407.59152
2848.391,2954.0,427.6572
2449.7163,3300.0,536.93463
2858.7925,3479.9998,378.02905
3038.7954,3239.0,292.99542
3026.8267,3000.0,441.8474
3051.1567,3179.9998,307.01865
2996.6973,3300.0,369.36813
3317.4258,3330.0,342.65952
3092.8618,3899.9998,795.5328
3001.5493,3254.9998,381.611
2942.6594,3101.0,460.9355
3198.526,3179.9998,319.9557
2760.6814,2958.0,403.99057
2597.6145,2760.0,470.53802
2753.6697,2400.0,409.49527
3151.3635,3200.0,411.4885
3286.2551,3582.9995,450.62183
2669.3765,2750.0,270.60666
2961.7805,2750.0,527.46954
2848.3984,3494.9998,523.44574
2332.222,2400.0,524.2471
3205.7285,2700.0,333.78787
3290.386,3500.0,656.89514
2295.93,3179.9998,621.6398
3031.068,3000.0,256.05273
3076.4019,3120.0,366.14355
3069.8884,3313.0,386.08875
2434.4504,2867.0,431.06223
3616.789,3899.9998,340.01077
2776.86,2940.0,326.91727
2763.9875,3599.9995,970.187
3464.575,3899.9998,380.84976
2800.2727,3240.0002,389.21393
2999.6396,3450.0,516.4299
2801.3591,3125.0,462.41635
3339.1401,3300.0,253.096
3034.5544,3500.0,402.2222
3245.2322,4500.0,435.63794
2924.6572,2400.0,406.18753
3181.2847,3547.9998,329.8874
3067.7927,3000.0,321.1229
3070.0447,3000.0,292.29272
3543.2024,3300.0,352.92456
3010.8035,3120.0,321.16162
2779.504,2800.0,428.65665
2891.187,2699.0,445.06003
3619.456,3899.9998,382.77817
3257.079,3000.0,287.26028
2984.0923,3500.0,474.27008
3268.762,3360.0,304.42062
3280.5369,3000.0,290.89786
2657.1973,3899.9998,1089.0571
3139.357,3000.0,337.91605
3246.6423,3599.9995,462.76733
3037.8599,3500.0,452.86243
2841.4731,2610.0,441.54645
3086.26,2779.9998,420.01898
2653.2915,2950.0,409.8258
3252.2275,3899.9998,288.1089
3379.9846,3474.9998,432.25055
3265.075,3699.9998,376.49466
2772.7598,3000.0,543.2837
2826.0498,3479.9998,345.39844
2991.0747,3300.0,303.4938
3323.5698,3455.0,274.7757
2853.883,3779.9995,1454.308
2969.298,3599.9995,477.71243
3020.724,2920.0,389.8835
3051.6868,3550.0002,349.28064
3052.646,3500.0,495.59882
3099.5295,3000.0,629.3372
3054.244,3120.0,259.60504
2805.5195,3256.0,456.23926
3572.806,3094.9995,456.13846
3147.9902,3412.0,578.0894
3191.2405,3164.0,442.1075
2315.5876,4019.0,1120.1625
3005.2686,3599.9995,1011.8668
2888.271,3599.9995,529.0928
2597.9683,3000.0,590.3428
2584.3064,2800.0,475.4112
3223.454,3099.9998,350.17435
3223.666,3779.9995,448.0978
3288.6697,3450.0,392.49557
2567.4172,2800.0,428.9879
3050.1196,3599.9995,429.92953
3223.89,3000.0,297.9553
2735.7156,2850.0,459.90295
3188.8645,3500.0,278.39285
2793.961,3000.0,643.4161
3248.9346,3419.9998,361.281
3288.279,3899.9998,267.25452
3187.4175,3599.9995,494.4309
3054.4895,3479.9998,388.30048
3323.8145,3580.0,334.94098
2818.3713,3540.0,704.07825
3245.1807,3599.9995,407.3695
2728.5068,3000.0,396.53
3351.6064,3120.0,247.32701
2866.0757,2879.9998,483.6386
3233.0427,3550.0002,399.51282
2762.8247,2500.0,513.95807
2960.4556,2900.0,576.648
3170.5193,2940.0,359.0735
3187.2454,3500.0,354.5823
2693.1494,2685.9998,490.5184
2883.5947,3599.9995,415.71884
3099.3018,2500.0,434.0725
2760.02,2879.9998,326.6163
2863.2646,2800.0,375.08853
2952.057,3489.9998,876.6208
3147.1174,3120.0,347.20493
2660.9185,2500.0,735.3309
3233.4155,3300.0,276.8599
3352.9583,2400.0,511.89294
2865.0725,2933.0,322.75034
2812.1287,2700.0,526.0987
2488.7024,3421.0,764.93915
2670.0176,3150.0,458.98526
2377.112,2200.0,638.5965
2868.4185,2710.0,343.16415
2773.122,2600.0,658.9525
2993.4263,3530.0,472.18942
2728.701,3518.0,505.33804
3565.7585,3899.9998,394.5995
2371.466,2679.9998,775.5179
2655.4973,2520.0,583.08167
2634.9788,2700.0,406.74716
2935.4084,3035.0,398.45135
3043.292,3120.0,337.8618
3204.2407,3500.0,352.47562
2931.5374,3036.0,332.61295
2547.6133,2400.0,1080.6373
3381.0447,3103.0,333.59476
2987.3267,3422.0,282.13974
2701.3413,3179.9998,613.184
3516.3452,3599.9995,390.82867
3115.9453,3179.9998,265.09845
2907.337,2939.0,274.58047
3345.1863,2950.0,436.13342
3225.619,3660.0,357.3114
2759.7917,3358.0002,463.2424
2853.1045,2600.0,552.02
2987.0156,2750.0,398.125
3011.1467,3000.0,308.44098
3239.329,3300.0,412.5288
2935.2869,3000.0,483.44125
2660.8225,3325.0,541.6309
2843.652,2374.9998,712.5235
3451.2178,3300.0,630.53326
2960.7463,2900.0,362.67938
3007.2644,2640.0,529.7736
3125.3218,3599.9995,479.61618
3213.0564,2702.0,389.89902
2957.866,3300.0,327.83142
3121.6272,3275.9998,377.51242
3078.9185,2520.0,358.39966
2997.0293,3007.0,381.33682
3789.5134,4500.0,422.10034
2847.004,2923.0,289.18515
3033.6558,3300.0,328.94363
2809.5776,3042.9998,666.24884
2686.6206,3620.0,1148.2053
2807.6377,2729.0,344.62244
2535.1453,2500.0,468.7196
3589.5618,3500.0,505.37753
2958.976,3300.0,549.72296
2949.7002,3550.0002,425.9043
2725.5222,2400.0,613.855
3012.785,2800.0,417.41183
2890.5798,2963.0,374.6452
3114.5757,3500.0,388.38858
3327.7178,1799.9998,613.6739
3008.3572,3152.0,457.9865
3115.1692,2933.0,304.04077
2300.419,2200.0,887.9748
2877.449,2899.0,318.9908
2970.2026,3150.0,570.6838
2786.992,3019.0,331.04047
2646.2395,1801.0,595.29767
2453.3003,3112.0002,683.10693
3231.8525,3165.0,509.9441
2749.7659,2666.9998,344.7733
3028.9104,2731.0,587.05054
2971.232,3000.0,405.96268
2952.6611,3099.9998,565.93677
3080.0247,3389.9998,295.36856
2538.752,2497.0,618.16785
2645.0261,3000.0,463.08804
2787.368,3000.0,297.8242
3063.7073,3200.0,524.76514
3004.1072,3126.0,419.26627
2696.2427,3150.0,571.3583
3088.3994,3500.0,457.30777
2957.3108,2777.9998,397.8114
2766.2148,3217.9998,369.12708
2938.0886,3301.0,513.73535
3055.3184,3254.9998,315.13116
2926.7856,2979.0,402.63025
2780.199,3639.0002,465.55774
2973.661,2919.0,441.76425
2684.2485,2700.0,495.32883
3093.227,3599.9995,363.3708
2664.4429,3000.0,596.40784
3297.6802,3500.0,373.73596
2831.6199,3099.9998,315.93256
2998.7988,2950.0,330.83325
2931.4998,3000.0,286.4138
2584.3174,3489.0,599.9432
2929.0208,3000.0,297.00024
3238.3296,2750.0,306.02625
2679.9836,2800.0,523.59375
3391.2415,3500.0,430.55823
3003.125,3239.0,316.27228
2514.292,3899.9998,491.231
3183.0774,3419.9998,425.91696
2876.1768,2963.0,359.70853
3109.7024,3599.9995,386.18106
2716.5007,3359.0,512.49835
3167.5276,3120.0,358.351
2625.1384,3574.9998,705.9608
3082.6523,3768.0,697.1526
2787.741,3435.0,665.23535
2909.6292,2929.0,406.10013
2817.2637,3599.9995,665.45386
2781.73,2700.0,761.4369
3220.9775,2774.9998,358.44617
2873.979,2550.0,397.1742
2823.7983,2956.0,363.5054
3063.187,3200.0,405.79916
3119.1958,3200.0,595.7742
2921.2417,2800.0,660.9388
2440.1174,3104.9998,867.84644
2830.936,2500.0,355.92926
2640.7424,3300.0,760.93854
2815.012,3599.9995,972.01465
3130.2678,3350.0,438.18445
2849.453,3550.0002,443.19083
2820.353,2500.0,368.09454
3486.209,3899.9998,404.46915
3116.1218,3599.9995,447.44232
2995.4697,3200.0,346.8053
2892.173,2503.0,408.12085
2702.7876,2700.0,585.9143
2579.8223,3080.9998,432.3351
2894.8271,3303.0,728.7598
3212.299,3384.9998,361.69894
3200.3525,3181.9998,323.5094
2829.2644,2800.0,391.92325
3210.4136,3200.0,353.40103
2587.6963,3595.9998,477.80618
3412.739,3799.9998,1043.1287
2987.9812,2707.0,533.50287
2851.1353,2700.0,291.55408
2750.8052,3891.9998,382.17767
2902.9749,2774.9998,545.1064
2755.75,3360.0,1233.1063
3515.1213,3804.0002,678.5424
2567.927,2834.0,809.8922
3200.7766,3599.9995,371.67224
2826.0098,3814.0002,696.9997
2927.4333,3257.0002,376.4453
3158.2356,2751.0,333.73434
3074.7107,767.0,788.9145
2966.5874,3300.0,479.64438
3059.9065,3500.0,416.08676
3031.0354,3200.0,243.4977
3024.4182,3070.9998,364.15808
2869.9392,3419.9998,846.2675
2860.377,3500.0,667.68176
2905.83,3500.0,543.0885
3039.3801,3240.0002,396.69635
2998.4292,3300.0,614.6063
3163.361,3479.9998,386.95425
2902.8418,3000.0,514.34357
3146.705,3300.0,531.6943
2877.06,3052.9998,412.7727
3110.5615,3599.9995,368.09735
2959.3374,3000.0,418.62347
2890.407,3700.9995,526.95013
2987.9487,2946.0,367.86407
2877.206,3139.0002,380.4036
2987.5862,2963.0,448.95844
2949.1702,3030.0,333.44815
3379.4292,3500.0,406.5949
3335.169,3300.0,342.79694
3121.008,3599.9995,568.2698
3193.4304,3000.0,416.74863
3132.4805,3000.0,402.51328
3205.3403,2787.9998,370.39862
3205.1375,3720.0,314.07465
2883.9407,3000.0,315.76834
2849.3237,2746.0,646.4257
3530.8306,3997.9998,387.0614
2824.7163,2857.0,583.2677
3034.752,3119.0,379.13705
3692.4429,3900.9998,1013.8418
3042.662,3520.0,399.2281
2976.6182,3599.9995,320.71127
3548.3464,3177.9998,528.4274
3263.6826,1999.9999,299.1845
3283.3228,3857.0,680.98535
3100.4785,3479.9998,363.35318
2935.818,1999.9999,340.08478
2771.1868,2963.0,398.43796
2846.2043,2600.0,499.28293
2983.4326,2866.0,728.8493
2965.4072,3599.9995,438.53616
2868.2607,3155.0,442.96036
3069.3828,3000.0,449.0557
2865.2095,2430.0,323.9612
3028.0457,3479.9998,271.85208
2841.7456,3148.0,572.30206
3211.45,3000.0,412.43295
2948.697,3000.0,265.91818
3173.0837,3120.0,859.3413
2869.8518,3000.0,374.02774
3335.8318,3599.9995,399.4219
2939.1113,3014.0,325.5654
2919.1167,3099.9998,344.2249
3226.3596,2584.9998,1125.3401
3111.9958,3500.0,612.5906
3174.2146,3000.0,248.16927
3046.525,3179.9998,400.8717
3098.8074,3000.0,375.23868
3257.1682,3000.0,438.92172
2807.428,2820.0,431.2208
2880.1853,2800.0,451.43796
2839.767,3000.0,284.39093
2914.5317,3400.0,466.88986
3309.3684,3699.9998,427.1906
3167.8354,3479.9998,351.20764
2889.3347,3000.0,486.078
2883.0813,3308.0,518.9616
2701.5012,2520.0,296.7909
2952.8306,3599.9995,842.2303
2602.6528,2700.0,370.5424
3114.884,3310.0,351.9604
3104.3398,3300.0,361.5615
2874.0652,2900.0,295.3665
2576.4736,3000.0,428.74966
2897.1472,2850.0,490.94836
3052.9548,3419.9998,442.2541
2649.606,2900.0,336.97086
3215.6252,3000.0,405.30014
2480.7847,2800.0,638.69727
2773.6565,3350.0,412.44073
3378.619,4008.0,395.43967
2812.1716,2700.0,342.1189
2574.8552,3000.0,544.3459
2992.036,3000.0,315.4025
2948.0234,3300.0,436.90802
2948.1584,3419.9998,501.68143
2722.4656,1999.9999,853.58716
3048.93,3000.0,653.08276
2556.9011,2497.0,676.28625
2815.5532,2750.0,427.3069
3481.4414,3599.9995,389.70026
3506.7651,3960.0,401.13535
3123.0095,3120.0,283.33087
3143.2053,3103.0,521.3418
3399.4236,3300.0,350.9687
2786.4346,2200.0,597.5108
2895.0298,3243.0,468.24945
3118.4053,3000.0,547.8017
2861.8455,2900.0,535.3502
2436.7673,2900.0,680.89374
3093.4744,3254.9998,522.7634
3252.6736,3000.0,341.11102
3369.8113,4519.0,736.43256
2674.4473,2864.0,469.318
3022.0408,3479.9998,334.58292
2951.1885,2820.0,304.92108
2938.7375,3047.0,361.28946
2871.2358,3850.9998,425.37497
2870.5757,2308.0,454.45602
3235.9883,3660.0,477.73853
3158.2905,3300.0,404.7849
3107.1162,2871.9998,419.54605
2914.06,3656.0002,484.70926
2356.1147,2400.0,270.2747
3233.6863,3300.0,446.285
3051.5823,3300.0,330.4012
3045.0996,3599.9995,456.32172
2833.721,3000.0,471.7454
3095.7468,2938.0,558.94
2943.7126,2967.0,514.443
2948.2952,3167.0,500.51
2902.2075,2800.0,330.21652
2982.1475,3635.0,608.5505
2924.5212,3419.9998,376.51086
3579.637,3999.9998,977.6187
3092.6567,3080.0,303.75107
2949.432,2400.0,519.2717
2584.449,2584.9998,798.53186
3270.55,3540.0,296.51675
3168.512,3000.0,315.40674
3028.4902,3120.0,422.44714
2333.8005,2216.0,666.6556
2749.2397,2904.0,414.69055
2908.4321,2700.0,349.23904
2576.4841,2662.0,286.87122
2850.2217,2900.0,307.13138
2705.6711,3173.9995,620.4155
3306.0583,3300.0,322.61078
2712.1558,2800.0,346.54523
2720.7996,2621.0,290.2283
3282.4907,3599.9995,341.05884
2906.7114,2419.0,404.8547
2780.4465,3254.9998,345.13272
3002.5525,3120.0,347.13373
2921.848,3000.0,290.77383
2783.9358,2800.0,366.68274
3198.5247,4123.0,463.8972
2934.5615,2400.0,488.9495
3199.563,3500.0,381.2043
3625.6274,3999.9998,1268.1151
2908.1409,3300.0,314.15497
3084.991,3300.0,327.31125
2697.1045,2700.0,320.16644
2937.6523,2900.0,385.92026
2814.0977,2520.0,329.8888
3081.9844,3000.0,560.9727
2863.6543,1999.9999,390.2944
2793.1052,3000.0,476.1259
3365.741,4159.0,355.96732
2918.4495,3450.0,470.7946
2902.6938,2800.0,413.07083
3047.3655,3013.0,402.7219
2675.8987,2700.0,336.92014
2758.4907,3360.0,320.1481
2872.36,2913.0,301.04312
2949.2524,3000.0,411.4434
3543.8123,1999.9999,675.84436
2311.8176,499.99997,2109.7202
2726.3115,3000.0,816.8615
3188.8918,3320.0,284.69894
3185.7166,3500.0,448.96967
3027.4817,3000.0,383.5394
3095.092,2979.0,311.3808
3595.0889,2400.0,313.11255
2936.2131,3202.0,325.55835
2767.0854,2849.0,382.49344
2870.6995,3441.9998,449.31223
3149.0483,3350.0,379.937
3178.1494,2800.0,377.6576
3092.958,3444.0,361.16327
3051.7585,3550.0002,420.68295
3246.8074,4020.0,392.71692
3203.2312,3298.0,324.96133
3039.4387,3000.0,272.02124
3193.8047,3400.0,534.558
3408.3936,3000.0,361.02582
2416.4846,1799.9998,869.6367
2728.4656,3599.9995,430.6097
2710.6975,2400.0,808.15765
2666.6301,1350.0,499.8813
2806.2004,3777.9998,793.41974
3317.5894,3500.0,511.13596
3010.342,3000.0,284.4586
2696.723,2967.0,780.5623
3115.2756,3400.0,495.8314
3021.2983,2750.0,361.21475
3182.6262,3120.0,375.9745
2775.7234,2700.0,497.95502
3011.4846,3599.9995,578.8379
3203.8142,3360.0,340.05023
3277.1174,3429.9998,252.49478
3160.17,3300.0,634.72906
3446.035,3471.0,399.16394
2268.2651,3000.0,497.0042
2793.859,3179.9998,386.46722
2040.6077,2500.0,420.75626
3226.967,3599.9995,489.8164
1720.3268,1799.9998,407.30817
2006.5337,1999.9999,474.8537
3440.276,3667.0,501.0781
3450.123,3599.9995,436.9186
3222.0337,3599.9995,606.32043
2624.427,3300.0,555.9755
2516.5447,2896.0,411.20447
3670.142,3699.9998,352.20425
2659.5427,2579.9998,646.38477
2804.9426,3230.0002,543.42535
2826.9824,2760.0,288.17374
2912.1252,1799.9998,378.8199
3114.6748,3599.9995,386.3157
3696.5454,3347.0,312.1413
3059.201,3779.9995,342.66797
2522.5793,974.99994,757.18115
3660.2717,3799.9998,309.63632
3108.4265,3314.0002,408.2322
3258.933,3960.0,347.77936
2798.4526,3599.9995,377.13605
3341.67,3760.0,559.05774
2451.8743,2520.0,335.01358
3559.5383,3749.9998,255.4029
1282.0703,2312.0,563.88715
3518.9202,3429.9998,411.7824
3347.0808,3720.0,619.3301
3302.1616,5151.9995,641.9423
2411.3809,3182.9998,409.878
3632.72,3799.9998,261.7858
3254.2131,3799.9998,409.59677
2555.995,2700.0,297.37592
2888.3887,3790.9998,642.4575
3006.5847,3899.9998,396.18326
3298.9507,3599.9995,388.55984
3015.6504,3599.9995,623.0685
2008.8303,2700.0,1081.161
3532.4783,3760.0,419.64755
3102.134,3179.9998,624.1744
2844.4756,3000.0,615.5529
3422.9333,3599.9995,365.3443
2094.8904,2701.0,508.3216
3346.841,3899.9998,343.0225
2854.7986,3500.0,510.08716
3669.357,3200.0,337.952
2178.094,2100.0,376.78644
2707.0486,3599.9995,579.2791
3362.1829,4099.9995,349.90652
3034.0615,3899.9998,873.9326
2834.823,3693.9998,328.85202
2071.2678,2760.0,418.17236
3482.4233,3699.9998,429.4369
3168.5781,3000.0,388.57394
3170.4043,3479.9998,283.25266
3190.802,3120.0,409.41843
3182.6365,3249.9998,699.8944
3120.384,3599.9995,871.8238
3360.2166,3899.9998,341.18784
3267.433,3899.9998,350.83124
3260.75,4450.0,392.47867
3367.7053,3599.9995,458.7893
3059.4685,3400.0,414.56436
3254.7837,3599.9995,503.0481
3647.2324,3749.9998,442.57834
2884.313,3200.0,541.75287
2754.147,3400.0,477.70963
3468.033,3000.0,386.24872
3074.1838,3500.0,556.36383
3109.2144,3599.9995,487.61523
3341.5444,3500.0,264.97864
2560.5298,3000.0,390.5813
3271.6514,3400.0,436.4654
3496.5889,4615.0,451.32098
3080.851,3973.0,479.64294
3300.109,3200.0,358.92474
3613.4849,3919.9998,280.44604
3419.3745,3120.0,484.92703
3188.6946,3500.0,510.4452
3166.895,3599.9995,780.19934
3230.941,3799.9998,377.3214
3474.8274,3433.0,349.99323
2662.9592,3320.0,325.7543
2905.3865,3000.0,333.15143
3557.8142,3667.0,431.81848
2806.0645,3300.0,689.6893
3277.8591,3300.0,472.04074
2680.843,3599.9995,519.34644
2257.933,2091.0,497.6597
3162.8591,3599.9995,625.83984
3304.178,3799.9998,300.01617
3401.478,2888.9998,256.85483
2805.2256,3300.0,598.7647
3151.5996,3500.0,295.86267
2165.822,2400.0,406.51526
3295.5347,3699.9998,345.95456
3342.84,5200.0,494.7537
2466.6865,3000.0,517.9417
3196.698,3799.9998,388.17712
3144.7134,3178.9995,583.1247
3351.1416,3200.0,546.00995
2689.2756,2500.0,351.03284
3037.9128,3300.0,463.95074
1871.8593,2500.0,686.1905
4063.6206,3400.0,461.72562
2221.2217,1799.9998,411.4145
2666.7598,2850.0,689.97046
2886.8972,3599.9995,480.9807
3189.486,3599.9995,892.40814
3229.3953,2974.9998,381.7844
3115.4868,3641.0,882.5159
3496.8228,3581.9998,468.73578
2378.4429,2040.9999,432.9018
3224.281,3699.9998,437.2675
3207.3372,3479.9998,443.03787
3056.914,3899.9998,852.1944
3492.4172,3599.9995,328.36777
3177.6575,3799.9998,369.55777
3451.409,3274.9995,354.0206
2239.4187,1500.0,541.64777
3221.2942,3350.0,339.5653
2597.5437,2400.0,579.0931
2677.873,3000.0,474.13687
3095.782,3350.0,305.52158
2867.6582,3599.9995,525.6772
3327.9714,3400.0,429.3826
2437.7942,1620.0001,510.6172
3307.6047,3419.9998,250.33873
3047.475,3599.9995,930.12335
2937.7815,2650.0,754.1927
3357.0925,3599.9995,330.1982
2335.496,3298.0,488.774
3637.962,3670.0,324.6463
2717.2,2700.0,260.49738
2821.4758,2800.0,659.7222
2911.171,3300.0,1094.058
3588.3472,3843.0,260.9125
1899.4651,1999.9999,676.9369
3449.2712,3810.0,246.17674
3297.5286,3899.9998,813.7349
3380.5615,3699.9998,367.4778
2895.1147,3000.0,479.55627
2930.5479,3350.0,434.33823
2706.2964,3200.0,747.511
2587.3286,3599.9995,605.30756
2358.291,2100.0,525.8125
3067.967,3500.0,405.60535
2844.7612,3150.0,337.96185
2213.5151,2400.0,559.6399
3228.7612,3500.0,279.5932
2692.0764,3000.0,402.02975
3054.551,2230.0,925.91205
3316.1104,3440.0,326.08908
3107.232,4140.0,523.84607
3339.5073,3720.0,306.40897
2590.9954,2457.0,440.61328
2941.0808,3599.9995,526.6738
3227.6475,3312.0,431.84805
2173.9883,3000.0,579.15015
3206.6423,3000.0,358.67456
3228.8787,3500.0,395.5538
2859.2534,3599.9995,886.0203
2180.7036,3000.0,455.57318
3239.2205,2974.9998,531.3651
3463.0469,3699.9998,328.0323
2506.6606,3609.0,368.78665
2972.2454,3470.0,229.56119
2921.2383,3639.0002,461.0391
3422.3496,3479.9998,317.5043
2100.2007,3099.9998,581.07715
3523.2156,3500.0,512.07404
2888.041,3599.9995,640.4833
3359.5046,3000.0,275.51294
3451.8142,3699.9998,344.77118
3133.6252,3200.0,343.1388
2567.8625,2820.0,522.2419
2681.3196,3000.0,775.8943
2422.2627,3545.0,517.4885
2304.6426,3052.0,365.72067
2870.7537,3500.0,298.09415
2826.6409,3599.9995,420.8965
2641.6934,3500.0,758.6233
2918.1174,2730.0,495.72284
2569.4592,3300.0,443.72086
2994.7678,3720.0,421.21368
3916.0479,3471.0,304.81113
2748.0503,2752.0,317.6904
3356.521,3699.9998,396.8803
3041.217,3318.0,595.1602
3307.7432,3300.0,785.3721
3387.6023,3720.0,341.73056
1973.4431,2300.0,1096.7383
2297.7007,3000.0,405.42984
3290.0928,3470.0,427.83835
2661.5486,3300.0,737.1317
2950.9883,3699.9998,585.62823
2742.176,2500.0,443.55594
3441.878,3400.0,429.67017
3176.9312,3720.0,933.4677
2596.7434,3560.0002,757.9191
3156.9453,3599.9995,349.6824
2675.8381,3320.0,616.91394
2518.1748,2700.0,461.52545
2070.3506,3500.0,1090.741
3078.6956,3400.0,429.60675
2097.9255,3000.0,413.24915
2807.6785,3200.0,741.971
3168.423,4200.0,376.20285
3236.5906,3699.9998,496.85336
3124.0212,4320.0,598.3489
3204.9631,2600.0,621.1013
2631.6064,2750.0,440.8994
2533.4438,3179.9998,789.61084
3099.85,3099.9998,591.0307
3108.3389,3300.0,318.6828
3187.5217,3496.9998,461.73056
3537.05,3643.9998,463.45312
2960.1724,3720.0,525.0654
2420.3408,3360.0,408.34357
3228.6099,2600.0,752.15436
2683.0786,3599.9995,734.1447
2822.353,3999.9998,642.06
2155.5623,3000.0,434.8457
2983.49,3599.9995,723.66956
1877.983,1999.9999,390.75467
2917.3313,2919.0,1049.0062
2567.111,1799.9998,852.0943
2912.6497,3400.0,336.72205
3121.001,3599.9995,572.8131
2987.239,3599.9995,815.2757
3071.742,1200.0,795.4222
3273.6372,3899.9998,712.69684
3199.0999,3000.0,1005.3803
3338.0413,3840.0,567.1547
2698.39,3000.0,1050.1825
2427.54,3300.0,717.0689
3078.357,3599.9995,406.60547
3252.7769,2542.0,604.52594
3198.55,3599.9995,1045.3876
3172.9045,3756.0,449.09586
2636.3264,2100.0,814.8063
3104.204,3000.0,528.4993
2970.0635,3479.9998,351.08008
3662.048,3699.9998,544.1915
2387.3535,1533.0,636.8077
2637.4614,2708.0,359.30112
2724.6716,3000.0,865.76227
3108.2378,3000.0,343.4052
3015.7458,3500.0,596.1844
3308.413,3612.0002,399.72427
3063.24,2700.0,427.6727
2774.612,2800.0,830.06433
2801.7542,2100.0,1226.9872
3098.978,3599.9995,766.02527
2847.4006,3300.0,669.7991
3314.6907,3540.0,493.83252
2332.7434,3000.0,449.9748
3175.7153,3599.9995,693.0576
3028.3455,2400.0,562.86865
2318.51,2700.0,517.2277
3143.06,3000.0,750.5608
3637.1184,4200.0,573.95135
2882.34,3510.0,1001.8915
2401.317,3019.0,888.4654
3019.319,2879.9998,731.91534
2475.0842,1999.9999,450.96573
2681.6494,3000.0,847.8477
3211.4956,3000.0,784.25214
3563.4575,3200.0,542.5789
2582.4336,3301.0,385.33386
3115.8188,3500.0,758.9058
2395.1375,3300.0,485.69177
2516.5137,2700.0,1017.4336
3267.237,3225.0002,502.45743
3444.3362,3599.9995,589.39197
3082.7134,2700.0,327.11603
2877.376,3200.0,749.21027
3250.687,3999.9998,688.2704
3002.7458,3400.0,591.63116
2814.2095,2400.0,404.32397
3117.784,3899.9998,571.457
3011.7124,3599.9995,1013.9376
2752.441,2700.0,486.1957
2096.4285,1500.0,672.6247
2735.2568,3000.0,569.8077
2604.778,3542.9998,611.32404
2127.4265,3000.0,591.8849
2995.8167,3000.0,528.3041
2965.5776,3015.0,355.19904
2943.6196,2921.0,840.7164
2773.7668,3000.0,775.35297
2198.789,3322.0,451.61066
2238.4248,2400.0,695.6126
3019.9546,3613.0,372.148
2778.2046,3300.0,550.54694
3142.5532,3419.9998,464.11917
3201.208,4438.0,629.7495
2676.609,2879.9998,438.5834
2835.9138,3117.0002,657.3737
2801.7644,3500.0,889.41406
2509.9236,2521.0,374.50845
3171.421,3999.9998,836.8497
3314.2812,3599.9995,526.4856
3203.2725,3000.0,369.17645
3369.0103,3599.9995,583.0732
2735.0222,2945.0,332.4177
3279.958,3188.9998,807.4436
2587.264,3432.0002,401.25867
2252.0886,3000.0,912.1461
2809.2327,2400.0,688.866
3341.698,3200.0,948.8971
2334.8035,2493.0,1048.1653
4069.1096,4500.0,749.92004
2687.877,3500.0,869.00867
2611.734,1999.9999,912.5993
2430.2395,1799.9998,336.45847
2862.0286,2500.0,866.1584
2814.0752,4200.0,582.6454
2736.0596,3000.0,895.62714
3146.8845,3000.0,453.76816
2417.0178,2200.0,377.60898
2575.2808,3300.0,455.4583
3070.6665,3599.9995,816.6952
2974.9458,3999.9998,563.9443
2597.8708,2100.0,619.98206
3209.3254,3799.9998,653.00104
3612.006,4320.0,718.16907
2860.188,2523.0,433.30353
3363.9773,4800.0,826.2166
3344.0815,3599.9995,671.40326
2799.775,3599.9995,876.8583
2898.0388,3300.0,897.3011
1957.5015,2025.0001,521.6012
2915.7542,3525.0,982.98737
2228.199,1920.0,952.6235
2885.1694,1200.0,975.8129
2882.322,3200.0,694.84924
2961.5137,2597.0,868.1812
2475.711,3308.0,835.85156
2719.0527,3301.0,386.46722
2677.0312,3200.0,789.3783
2868.273,3000.0,566.082
2748.488,3300.0,575.2701
2759.4456,3602.0,766.9451
2727.8884,2745.0,562.84406
2880.91,2400.0,849.47235
2892.2817,2839.0,395.5644
2669.5093,2400.0,755.4417
2566.8232,1680.0,441.94962
3063.0955,3479.9998,641.20575
2842.709,3200.0,842.1697
3318.1355,3598.9998,484.41956
2488.34,3249.9998,494.38153
2869.7642,4800.0,867.10284
3476.4138,3000.0,371.64688
3138.8298,3416.0,593.7421
2885.899,3000.0,384.01163
3105.8604,3699.9998,459.5604
2824.2947,3000.0,728.62305
2598.9207,2579.9998,316.5528
3074.4788,3402.9998,390.1732
3206.7754,3699.9998,481.76096
2497.283,1650.0,559.1303
2479.6853,2800.0,666.2292
2905.106,3008.9998,479.9249
2436.9573,3400.0,547.5973
2776.5771,3507.0,512.74646
3366.2852,3720.0,439.2558
3374.6238,3599.9995,354.0234
2960.1084,3599.9995,666.11426
3234.6743,3699.9998,294.62006
3286.9639,3099.9998,324.25443
3021.5022,2640.0,556.95526
3000.058,3999.9998,932.0468
2563.1208,3200.0,1003.86847
3003.3203,3240.0002,568.2028
2767.0847,3000.0,295.78653
3127.9727,3599.9995,830.11786
2961.6184,2396.0,842.4445
2631.8352,3325.0,296.14108
2945.2124,3000.0,630.9202
3012.426,3419.9998,312.7559
3162.762,3362.0,1169.4537
2682.4695,2520.0,497.73932
2800.8035,2700.0,737.68994
2803.5916,2800.0,436.2941
3060.075,3000.0,899.8145
3253.6667,3224.0,632.49054
2528.1409,2797.0,957.3331
2288.1143,3000.0,755.0159
3748.1028,3999.9998,546.79095
2319.022,3000.0,765.4177
3089.2847,3000.0,590.86786
2699.9397,3500.0,813.7166
2947.6777,2500.0,544.6053
2988.735,3000.0,577.4945
2471.2485,3293.9998,344.53293
3321.008,3033.0002,382.07053
2553.9165,2100.0,738.85077
2932.8806,3599.9995,653.55005
2640.9504,3000.0,965.91437
2816.4407,3000.0,891.96906
2948.732,3300.0,422.43372
1878.6058,2400.0,619.59375
3239.4595,5100.0,960.1651
3045.8547,3000.0,765.45795
2612.6814,2700.0,494.8721
3065.5796,3300.0,587.5601
2820.4482,3899.9998,393.67688
2651.8223,2400.0,334.52795
3031.8057,3000.0,460.132
2929.5857,3000.0,824.12823
2889.1328,3300.0,489.0573
3353.0103,3300.0,438.90125
3978.7654,3999.9998,411.42648
2728.6914,3500.0,875.0688
2840.6987,2425.0,537.8664
3156.6392,3300.0,601.19073
3018.514,2950.0,583.44745
2685.7107,3300.0,584.75354
1819.4341,1500.0,707.62354
3437.0537,4380.0,393.1264
3033.5906,3599.9995,515.7645
3104.455,3799.9998,617.48773
3295.0042,3323.9998,413.5748
2563.3472,3205.0,504.4838
3129.542,3603.0,650.14996
2874.0022,3300.0,661.3292
3376.7908,3599.9995,726.7066
2385.6704,3300.0,448.99365
2957.752,3000.0,916.16504
3197.4534,3727.9998,498.02197
3196.1438,3000.0,757.37427
3386.3945,3899.9998,606.8561
2963.7158,3599.9995,561.6063
3039.6704,2700.0,633.4498
3362.8706,3300.0,471.48743
2932.6995,3999.9998,1016.76117
2678.2007,3000.0,523.62195
3532.2134,3899.9998,300.62726
2837.7434,3000.0,356.92163
3254.7603,3599.9995,381.73996
2985.8828,3300.0,391.84152
3247.7861,3400.0,342.98233
3338.9429,3376.9998,560.7359
3054.7166,3249.9998,246.45514
3036.256,3300.0,875.6298
3241.4587,2700.0,429.60394
3621.654,3364.0,382.153
3034.6628,5000.0,396.97052
2922.024,3599.9995,361.44452
2239.8333,2400.0,551.4787
3387.62,3820.0,275.1556
3236.6506,3120.0,496.1852
3354.561,3650.0,322.1188
3241.6885,3599.9995,424.10345
3494.3003,3999.9998,321.96304
3088.5803,3400.0,258.0615
2601.6687,2972.9998,724.41455
3235.2502,3599.9995,338.26987
3160.5989,3000.0,543.6601
3355.1084,3631.9998,362.03305
2443.2285,3000.0,524.7616
3316.0066,3179.9998,378.39276
3086.9424,3599.9995,502.3348
2942.8765,2200.0,645.293
2512.2837,2100.0,792.488
3075.544,3419.9998,304.9401
3340.145,3470.0,437.34006
2872.7712,3120.0,1197.1942
2537.0967,3200.0,685.2524
3340.2056,3300.0,659.5453
3029.618,3179.9998,659.4579
3324.3425,3240.0002,425.56387
2876.8848,4200.0,587.81244
3455.0771,3999.9998,326.6022
3274.805,3200.0,464.1946
3221.9807,3400.0,739.3054
3060.2275,3699.9998,686.2758
3109.9675,3479.9998,519.65234
2984.5903,3599.9995,402.90024
3241.056,3500.0,521.7633
2819.4822,1999.9999,1132.4807
2965.3489,3300.0,446.33575
2853.0452,3199.0,620.28156
3685.9287,3300.0,418.9949
3292.2947,3625.0,449.63577
2512.4785,3599.9995,457.26337
2529.666,4200.0,450.23697
3232.0063,3650.0,432.03134
3135.9094,3000.0,423.47827
3265.8306,3749.0,330.65845
2774.5535,3300.0,284.1837
2999.3962,3000.0,351.36337
3080.1006,3000.0,378.74304
3217.6829,3749.9998,296.55338
3641.4797,3749.9998,279.38245
3195.578,3799.9998,287.8199
3006.4802,3500.0,384.12158
2631.247,3224.0,625.8723
2483.0083,3000.0,786.196
3177.0376,3230.0002,539.496
3013.372,3599.9995,327.5636
3318.942,3650.0,506.7759
3279.156,3599.9995,558.7215
3276.8672,3599.9995,311.98764
3474.0737,3599.9995,376.61942
3548.0193,3899.9998,375.44235
3470.68,3749.9998,260.6933
3077.5737,3200.0,723.2086
3009.7134,3599.9995,611.40924
3370.7563,3479.9998,393.91583
3262.2021,3500.0,592.3149
2421.0913,2547.0,620.79614
3148.7737,3720.0,308.54813
3625.2417,4200.0,421.4336
2818.443,3699.9998,482.39178
2838.31,3000.0,328.57712
1896.4429,2400.0,782.311
2563.5596,3249.9998,462.61792
3455.9155,3799.9998,266.82953
2599.2695,3200.0,474.22003
3281.4617,3249.9998,326.28925
3411.8357,3599.9995,283.18356
3387.4768,3599.9995,398.0623
3425.505,2900.0,519.5473
3097.971,3347.0,494.48727
2588.5007,3200.0,636.2325
2580.5134,3762.0002,807.1081
3310.8538,3840.0,353.34396
3145.1724,3620.0,468.3679
3641.512,3599.9995,388.19684
3296.6165,3300.0,345.26807
3400.5085,3719.0,331.48944
2905.2627,3000.0,399.88638
2573.4915,2320.0,445.848
3123.668,3799.9998,272.965
3038.9597,3542.9998,322.49588
3246.6885,3200.0,437.5029
2995.5085,3400.0,471.37253
2142.7415,4200.0,1064.8478
3137.0461,3050.0002,287.25183
3691.7803,3500.0,334.29465
3331.1611,3899.9998,436.35052
3032.5583,3000.0,422.04892
3241.9968,2800.0,381.27127
3162.6724,3710.0,407.4703
2788.3699,3599.9995,577.3676
3151.6392,3598.9998,290.2706
3217.9463,3172.9998,419.45514
3450.536,3000.0,276.10995
2777.7683,3471.0,613.2066
3039.3386,3450.0,565.7993
2829.82,3120.0,516.019
3159.0488,3350.0,482.76532
3622.669,3779.9995,288.06378
3012.826,3450.0,660.8344
3262.9856,2160.0,578.1627
3228.7012,3500.0,427.8637
3426.445,3599.9995,529.1844
3369.5454,3179.9998,447.52057
3152.8499,3300.0,410.41367
2372.1345,3999.9998,508.01215
2414.807,3052.0,656.8719
2628.949,2700.0,549.40796
3066.531,3500.0,442.5607
2626.458,3000.0,903.555
3199.2632,3715.0,342.74622
2867.0,3599.9995,382.88388
3202.2454,3240.0002,441.34488
3611.3508,3599.9995,450.7226
3263.2107,3200.0,398.81787
3271.63,3300.0,656.8282
3037.1326,3300.0,518.698
3379.7444,3288.9998,522.096
2129.2651,3599.9995,762.87335
3502.5525,3699.9998,366.67642
2340.1482,2500.0,744.3287
2740.7039,3151.0002,656.79297
2683.9006,3599.9995,654.6186
3308.2979,3400.0,335.48087
3588.9968,3699.9998,362.7611
2714.7307,3099.9998,658.65295
3001.8677,3099.9998,481.6827
3435.9011,3999.9998,386.68924
3047.214,3200.0,256.205
3247.1902,3599.9995,448.94925
3356.0146,3749.9998,481.8279
3543.7368,3350.0,338.57648
3348.6636,3179.9998,428.5805
3203.0125,3850.0,270.48758
3579.9824,3976.9995,440.71902
3507.6057,3799.9998,410.45737
3043.8213,3599.9995,390.16895
3462.3303,3578.9998,286.54276
2669.2444,3000.0,656.5667
3047.1484,3850.0,286.0783
3230.0417,3300.0,338.49048
3299.689,3850.0,360.09265
2846.804,3700.9995,345.7558
2398.6614,3000.0,533.5529
3103.779,3000.0,364.97147
3212.241,3599.9995,285.7879
2921.7195,3320.0,522.6211
3623.5215,3749.9998,277.32507
3035.5789,3000.0,426.55063
3328.679,3599.9995,369.53592
3328.3696,3099.9998,370.9491
3074.3472,3599.9995,974.3871
3328.1687,3500.0,355.85666
2577.489,3300.0,334.26364
3108.8992,3960.0,366.06818
2564.7468,2400.0,749.371
2678.7498,3220.0,838.2332
3148.7288,2600.0,562.5093
2467.0332,3300.0,555.7218
3375.162,3347.0,390.336
3398.7568,3599.9995,491.03503
3481.0168,3450.0,284.88785
2927.4785,3350.0,420.32983
3003.6592,3000.0,278.26318
2608.1233,3699.9998,672.73615
3007.6577,3300.0,715.4668
3417.893,3179.9998,467.41708
3255.3618,3599.9995,314.95425
3247.259,3450.0,562.5945
3507.6702,3300.0,677.34216
3052.7356,3550.0002,426.1256
3228.835,3450.0,453.40024
3002.8499,3599.9995,403.26672
3175.6487,3300.0,555.2481
2695.8232,3699.9998,674.4509
3359.0098,2200.0,528.88556
2924.4014,3300.0,375.10895
2785.465,3150.0,549.5651
2775.9685,3240.0002,439.74002
3198.1675,3240.0002,531.3045
3418.6335,3599.9995,331.82776
3101.3665,3099.9998,293.31964
3326.373,3899.9998,539.1471
2981.4685,3400.0,408.47607
3695.425,4079.9998,318.09778
2992.828,3419.9998,311.12915
2685.2083,2500.0,444.96136
3409.851,3500.0,310.17133
2795.253,3000.0,467.09357
3595.193,3799.9998,482.7167
2791.609,3599.9995,380.93646
2815.5972,3400.0,438.73987
3363.7117,3474.9998,275.01746
2580.7834,3017.0,550.03314
3217.1533,3699.9998,361.55164
2622.2048,3599.9995,618.7416
3386.966,3699.9998,279.3183
3491.3718,3300.0,285.04077
3164.192,3500.0,546.8931
2250.2454,3125.0,724.8706
3258.3955,2879.9998,573.8238
3213.6145,3717.0,374.00803
2793.4224,3120.0,441.87354
3318.4846,3450.0,463.87323
2971.0154,3350.0,513.4816
3332.7715,3446.0,431.4132
3030.8135,3099.9998,279.41135
3151.1155,3744.9998,279.3803
3119.8132,3000.0,584.07336
3395.5693,3419.9998,378.26657
3230.124,2974.9998,421.25244
3425.706,3599.9995,474.7198
3480.2654,3720.0,384.4909
3212.9546,3300.0,353.43134
2756.9587,2500.0,507.12057
3290.4775,3300.0,450.392
3121.368,3200.0,456.45773
2601.9062,3000.0,446.14124
3350.3186,3999.9998,601.1012
3065.4531,3120.0,457.61154
2377.834,3599.9995,560.5695
2722.6938,3470.0,824.4715
3397.2,3899.9998,624.0926
3190.1572,3500.0,659.87726
2329.4973,2400.0,534.2098
3280.6765,3200.0,446.9102
3002.3103,3257.0002,493.2581
3019.893,3470.0,369.35196
3357.4932,3590.0,363.22205
3252.2063,3000.0,524.66156
3470.3284,3599.9995,403.6593
3236.3975,3440.0,436.3244
2524.1736,2300.0,617.2248
3283.3923,3470.0,394.33237
3015.9475,3000.0,455.576
3080.1582,3400.0,331.89685
2753.6707,3599.9995,425.29745
2683.6482,3599.9995,570.4949
3219.4976,3200.0,254.15535
2446.8418,1809.0,779.19073
2844.2104,3000.0,715.944
2710.1987,3000.0,639.34357
3345.166,3500.0,496.54044
3089.4763,3200.0,424.14365
2896.7468,3599.9995,355.7869
3248.3896,3200.0,435.91
3445.3389,3630.0,429.76746
2555.2488,2100.0,685.3172
2724.4807,3689.9998,706.06024
2910.0015,2940.0,574.67944
2492.006,3660.0,777.6126
3305.2395,3599.9995,398.80023
3346.5078,3595.0,438.2937
3462.785,3599.9995,466.69955
2728.8267,3000.0,614.8474
3519.7925,3500.0,441.612
3123.2378,3179.9998,363.37784
2362.2905,3000.0,319.96204
2770.9392,3099.9998,584.5259
3199.2395,3599.9995,255.29366
3456.7,3749.9998,351.18085
3037.855,3799.9998,620.7193
3053.582,3400.0,310.60336
2388.493,12337.999,737.9789
2861.749,3599.9995,517.8078
3548.6155,4200.0,448.17535
2639.1902,3599.9995,451.16312
2189.7688,3000.0,797.8778
2618.7446,3400.0,551.7705
3018.128,3300.0,408.82004
3507.297,3749.9998,263.3949
3368.9268,3300.0,543.6981
3076.5266,3300.0,438.78073
3283.0593,3350.0,484.78043
2676.3096,3000.0,650.0527
2691.529,3000.0,243.21788
3242.6658,3899.9998,377.35312
3141.985,3500.0,302.8228
3079.442,3419.9998,537.0291
3401.2593,3699.9998,316.38644
3788.4849,3599.9995,412.17783
3792.564,3599.9995,433.62494
3421.1091,3599.9995,349.24963
3368.7483,3400.0,372.48563
3158.181,3899.9998,295.76047
2526.719,3000.0,656.0402
3095.4607,3200.0,310.76547
3368.5208,3400.0,498.35324
2906.4294,3899.9998,573.7871
2748.038,3300.0,739.89325
2740.7126,3350.0,743.6408
3109.3372,2723.0,307.71005
3019.7488,5400.0,604.7515
3131.17,3400.0,395.82306
2368.205,3000.0,520.23456
3584.31,3770.0,350.93344
2946.3674,3419.9998,330.25812
2275.035,3200.0,609.64014
3166.406,3599.9995,429.29593
3426.1736,3500.0,438.38394
2963.3386,3599.9995,415.69208
2972.0908,3000.0,620.3803
3357.9045,3699.9998,329.71188
2628.9346,2648.0,939.2952
2992.3772,3599.9995,394.05185
3065.9321,3419.9998,470.04675
3134.271,3999.9998,494.94684
3374.8904,3300.0,651.01904
3528.7468,3650.0,314.29312
2987.2803,3599.9995,660.85486
3613.2817,3120.0,489.15247
3505.7725,3450.0,450.3913
2752.4204,2700.0,605.12225
2859.0596,3799.9998,462.13794
3586.6775,4200.0,413.74536
2900.1064,3200.0,373.7296
3174.9775,3749.9998,411.96072
2992.2595,3419.9998,294.07736
3062.2808,3599.9995,536.19885
3453.104,3749.9998,388.43933
3199.8328,3200.0,500.32394
2977.483,3300.0,643.9842
3036.7952,3699.9998,488.01276
2464.7275,3500.0,875.02997
2742.9128,3000.0,469.02408
3266.221,3699.9998,361.32047
3073.6047,3599.9995,365.83978
3469.3098,3650.0,438.79272
2671.0212,2279.9998,481.3
3470.7007,3620.0,476.0836
3185.911,3288.9998,379.0151
3137.5132,3200.0,421.54492
2436.9097,3195.9995,741.79694
3160.0386,3300.0,477.81534
3050.1228,3470.0,475.5761
2795.9429,3599.9995,509.78268
2966.7505,3479.9998,427.25403
3046.218,3000.0,557.98846
2932.8066,3599.9995,474.96008
2835.3508,3749.9998,627.76965
3037.9392,2700.0,547.7058
3192.779,2220.0,641.6209
2627.6462,3000.0,631.427
3148.1062,3599.9995,295.3263
2195.0715,3625.0,557.2231
3166.104,3300.0,516.41296
3022.4885,3500.0,271.04648
3183.107,3599.9995,579.8902
3087.082,3681.9998,306.0495
2792.9746,3266.9998,746.2402
3229.3008,3599.9995,453.4355
3185.745,3899.9998,406.19315
2851.8828,3421.0,586.887
3450.202,4200.0,324.98676
2559.3188,3300.0,1074.8824
2857.7007,3799.9998,552.9525
3248.8132,3470.0,615.7799
3379.0745,3419.9998,380.47903
3201.716,3699.9998,282.1637
2668.0317,3450.0,677.9927
3336.1108,3599.9995,482.2494
3434.8855,3599.9995,421.96997
3092.4407,3599.9995,441.79034
2926.7468,3440.0,613.418
2821.9775,3000.0,717.16754
3572.5032,3599.9995,288.14203
3191.0798,3470.0,238.45396
2383.9932,3000.0,468.77386
3394.915,3599.9995,388.4203
3249.01,3799.9998,455.65848
3096.1357,3599.9995,423.71298
2737.2527,3300.0,474.82828
3413.036,3000.0,359.52948
3107.0723,3599.9995,611.417
3152.665,2400.0,436.1912
3441.5876,3799.9998,376.0647
3062.4202,3300.0,689.82947
3135.4036,3960.0,268.93625
3008.001,3599.9995,550.24316
3285.115,3500.0,364.64444
3381.6135,3899.9998,308.31058
3000.7664,2700.0,546.2482
2659.9976,3000.0,424.74768
2828.0254,3599.9995,420.7372
3210.1763,3699.9998,809.5349
2996.3765,3699.9998,319.94653
2551.7349,3599.9995,333.68356
2989.965,3999.9998,349.5386
2805.482,3400.0,532.7783
3329.5518,3619.0,329.73373
3416.6545,3300.0,348.39255
3325.6047,3799.9998,357.14932
2544.8572,3300.0,696.4866
3150.5803,3500.0,630.8117
3632.971,3840.0,330.7339
3179.9185,3899.9998,559.0894
3049.4841,3699.9998,561.206
2807.6243,3440.0,625.9999
3366.256,3599.9995,398.1483
3449.5295,3999.9998,464.96286
2921.9607,4200.0,639.2506
2992.2803,3598.9998,560.49835
3359.9163,3179.9998,468.6505
2603.6313,2976.9995,839.1664
2853.4597,3200.0,464.03885
3330.7622,3350.0,453.95914
3674.7239,4050.0002,489.31738
3241.056,3400.0,436.06363
2869.9934,3500.0,511.01685
3286.2698,3300.0,381.12323
2939.903,3599.9995,349.98264
2849.2117,3599.9995,466.4423
3428.3953,3599.9995,547.17786
2925.3145,3320.0,535.84
3021.6936,3000.0,538.62836
2614.2517,3150.0,611.0513
3321.372,3720.0,386.55322
2592.5059,2400.0,502.97125
2965.3464,3720.0,311.1355
3577.384,3000.0,371.26837
3055.7598,3599.9995,432.92154
2942.1025,3569.0,815.99457
3015.24,3799.9998,499.15955
2999.3408,4200.0,359.46887
2748.1277,3999.9998,442.16248
3301.316,3799.9998,397.14603
2585.9082,3599.9995,518.0489
2668.8918,2700.0,630.5735
2634.722,3599.9995,680.6654
2848.757,3000.0,1164.097
3373.0684,3330.0,900.3184
3183.0623,3599.9995,313.13226
3403.9565,3479.9998,308.64468
2843.5383,2991.9998,327.35565
3143.0825,3000.0,459.97696
2969.8562,3419.9998,667.6994
3575.7126,3720.0,370.04904
2895.7852,3300.0,309.17892
2694.664,3000.0,690.01135
3530.076,3599.9995,353.09515
2377.13,3599.9995,522.47235
3116.5732,3300.0,820.3983
2817.9666,3418.0,479.55273
3034.2043,3000.0,354.25952
2883.6785,3300.0,388.33148
2999.817,3360.0,1157.0961
3217.5334,3899.9998,328.83438
2941.839,3000.0,943.37897
3383.3572,3599.9995,330.2271
2986.2131,3400.0,420.86688
3083.582,3300.0,513.9757
2366.941,3599.9995,670.20013
3716.2612,4500.0,537.25323
3027.604,3360.0,894.26965
2831.7334,3360.0,384.45
3032.9263,3067.0,467.3804
3065.8896,3300.0,334.35596
2865.152,3360.0,307.0736
3080.9773,4200.0,900.71594
3571.116,3599.9995,413.6509
3096.7166,3599.9995,517.30457
3135.93,2400.0,727.12317
2797.1746,3651.0002,306.32297
3080.9849,3840.0,623.08966
3237.7834,3300.0,328.9112
3507.6426,3360.0,590.48724
3323.9023,3630.0,471.69183
3260.8582,3300.0,292.45764
3147.0315,3599.9995,397.39554
3394.365,3660.0,946.88336
3124.6355,3000.0,360.9166
2571.0452,3373.9998,477.64197
3386.5247,3000.0,431.59363
2904.8184,3200.0,1082.9138
3397.49,3720.0,274.3796
3072.126,3899.9998,610.5825
3040.3994,3599.9995,253.05865
3422.4463,3660.0,544.30426
2721.0596,3479.9998,428.87723
2974.7625,2836.0,1004.89545
3205.5872,4200.0,1106.1604
3096.4473,3899.9998,667.9729
2836.7598,3400.0,417.8397
3162.053,3000.0,954.5089
2970.189,3058.0,1294.5918
2953.9392,3300.0,438.61017
3095.386,3000.0,725.56836
3050.9128,3599.9995,391.68997
2249.5637,2699.0,735.94617
3019.3877,3778.9998,800.2699
2716.9207,3599.9995,533.96875
2586.1177,3899.9998,1076.3013
3419.3801,3599.9995,290.10355
2954.7627,3599.9995,579.2749
3692.2786,3599.9995,315.1368
3393.4617,3599.9995,324.8169
3404.2307,3899.9998,374.67126
3014.2717,3599.9995,1276.0902
3119.1184,3899.9998,1150.575
2930.8953,3244.9998,371.7265
3130.736,3479.9998,403.22867
2579.0574,3899.9998,1171.103
3182.6309,3999.9998,303.2739
2999.2812,4200.0,623.3744
2913.6511,3899.9998,396.40244
3749.6936,3899.9998,709.4342
3208.9927,3000.0,425.37708
2984.2358,3300.0,303.1414
3100.1682,3000.0,294.82513
2917.6106,2920.0,426.87695
3189.6755,3389.9998,579.3609
3064.0393,3692.9998,410.62018
3238.3738,3720.0,486.53757
3017.282,3419.9998,305.13745
3015.6025,3000.0,755.9019
3040.6902,3910.0002,302.9271
3214.279,3714.0,699.5462
3116.5276,3479.9998,380.78635
2542.7983,3360.0,736.7201
3124.3374,3300.0,489.78116
2641.0632,3500.0,385.88574
3140.3767,3780.9998,847.2416
3191.6929,3500.0,736.46985
3341.7947,3300.0,395.00125
3285.0723,3899.9998,661.03107
3323.917,3599.9995,317.6805
3397.3254,3967.0,338.7717
3350.9502,3660.0,758.4752
2719.9814,2940.0,419.79416
3544.6245,3899.9998,390.93933
2695.9226,3099.9998,403.92712
3638.842,3720.0,309.3706
2885.4324,3660.0,437.9878
3451.6128,3599.9995,326.2103
2950.7742,3000.0,284.79337
3409.501,3599.9995,389.86658
2906.6284,3479.9998,484.84668
3088.983,3689.9998,631.27124
2986.6604,3599.9995,319.96558
3596.4622,3999.9998,453.07248
3405.1272,3300.0,849.92487
3301.739,3000.0,626.8887
2635.8083,3599.9995,944.2833
3014.63,3500.0,833.4369
2776.8071,3000.0,441.6508
3234.2412,3360.0,434.31427
2657.6763,3179.9998,475.47675
2545.1196,3000.0,780.81464
3476.7627,4200.0,695.10443
2913.579,3599.9995,938.5143
2558.0503,3500.0,807.5367
2942.567,3300.0,648.1229
3294.0876,3400.0,577.7891
3287.8198,3300.0,576.06866
2879.3416,3479.9998,949.4658
2709.9211,3599.9995,783.0257
2269.0193,2519.0,608.39124
2781.4224,3484.0,872.8923
2955.9302,2700.0,382.94028
3618.055,3840.0,379.44855
3246.3235,3779.9995,495.36337
3163.5393,2545.0,838.58984
3087.871,3000.0,437.87646
3405.5881,3799.9998,1045.9727
2957.7095,3595.0,754.0715
2824.4033,3371.0,1009.5494
3430.417,3899.9998,708.5828
2666.3723,3000.0,448.61868
2904.9949,3599.9995,666.1008
3212.2998,2400.0,684.81604
2052.1348,3000.0,980.36816
3544.0947,3599.9995,541.14246
2617.7961,3000.0,789.08014
2640.138,3200.0,1039.3824
2748.464,3599.9995,1136.52
3347.3047,3479.9998,772.9643
3082.0044,3200.0,645.67084
3046.8115,3205.0,528.87427
2885.605,2700.0,1255.8348
1802.9739,3000.0,680.0931
3261.8894,3300.0,398.60852
2367.9363,2400.0,837.66516
2529.2896,2474.9998,345.77625
2872.2676,2940.0,778.7946
2088.4917,3000.0,372.87183
3072.5342,1999.9999,919.50586
2986.423,3599.9995,619.5303
3548.3088,3608.0,869.4788
2419.9116,2700.0,429.62576
2717.5024,3150.0,828.93164
2288.5166,3000.0,1242.9698
2893.8171,3000.0,467.06113
2896.2087,3400.0,612.9895
3213.579,3000.0,1378.8276
3275.3118,3899.9998,316.92072
3164.2622,3999.9998,623.8431
3205.8794,3960.0,720.37665
3221.9404,3840.0,776.4708
3097.8447,3599.9995,381.69272
2513.9988,4200.0,826.24554
3435.532,3899.9998,906.70557
3225.4448,3500.0,862.69556
3877.3923,4200.0,755.2831
3274.392,3090.0002,394.94556
3480.6895,3599.9995,315.35672
3359.3027,3000.0,441.10736
3014.468,3419.9998,427.07782
2520.929,3000.0,480.06726
2945.6365,3599.9995,479.31946
2645.193,3932.0002,660.3058
2681.6104,3599.9995,1276.1501
3019.2087,3613.0,725.9109
2785.5647,2700.0,709.63434
3021.1804,3522.0,300.21216
3102.484,3000.0,964.4765
2949.6099,3899.9998,585.98553
2819.4194,3000.0,390.17038
3472.6338,3720.0,368.40326
2813.3062,3479.9998,325.18408
3197.1519,3240.0002,973.7083
2482.9497,3891.9998,402.60135
3078.1477,2520.0,758.85864
3197.5217,3899.9998,972.87524
3406.7004,3599.9995,371.53268
3011.6099,3200.0,943.4805
3266.4114,3982.9998,821.56836
2443.7256,1799.9998,634.8257
2307.652,2400.0,1013.60913
2534.2922,2700.0,584.20166
3357.3594,3300.0,372.6999
3264.1409,3899.9998,395.92032
3373.8655,3000.0,423.68478
2860.4146,2700.0,405.19443
3454.6934,3899.9998,700.7691
3136.81,3899.9998,466.2837
2602.755,3008.0,357.7054
2843.9697,3000.0,594.7804
2687.597,4200.0,1375.4431
2543.6719,2550.0,454.62308
2390.5125,3899.9998,1410.6914
2819.716,2700.0,309.91827
2696.0532,2500.0,572.6982
2466.723,2700.0,358.87823
3549.1257,3599.9995,329.76898
3146.197,3840.0,437.02713
2966.1565,3599.9995,460.5288
3055.556,3540.0,361.72504
3511.1355,3300.0,430.2904
3062.395,3000.0,283.48312
3191.1777,3360.0,449.13953
2603.0159,2250.0,422.33295
3117.8484,4300.0,728.7274
3109.5403,1999.9999,1467.3071
3229.4253,3360.0,368.11356
3243.446,3689.9998,953.6441
2987.8215,3179.9998,236.866
2990.891,3000.0,384.54376
3292.6697,3080.9998,403.0574
2879.168,4200.0,900.90485
3234.447,4099.9995,1000.93854
3207.6353,3049.0,325.81912
3300.4104,3300.0,375.085
3093.5488,3099.9998,305.8162
2692.5132,3000.0,546.31165
3316.6082,4140.0,357.68076
2856.1333,3000.0,432.39078
3113.611,3130.0,347.85406
3016.0356,3599.9995,1134.794
2431.7466,1799.9998,487.20715
2972.5583,3000.0,332.84976
2947.8376,3264.0,366.03293
3257.842,3000.0,451.51974
3151.8865,3599.9995,472.15067
3154.6304,4200.0,1398.292
3218.601,3300.0,302.6353
3347.7407,3720.0,528.3837
3513.0918,3840.0,908.5296
2860.477,3300.0,435.67737
3218.0605,3300.0,302.9969
3398.2283,3599.9995,351.3895
3059.9175,3000.0,285.36288
3166.2043,3000.0,1010.26544
3200.0999,3300.0,337.8843
2306.375,3179.9998,705.6613
3013.4277,3599.9995,598.7704
3103.9563,3360.0,280.6159
2614.9565,1999.9999,1136.6765
3144.3694,3120.0,280.73358
3229.2275,3720.0,489.67755
3201.074,3899.9998,621.4016
3288.6838,3160.0,317.83136
3348.2754,3419.0,315.18546
3466.231,3899.9998,856.0159
3332.135,3400.0,394.13007
3141.181,3419.9998,279.2725
2517.6265,2879.9998,903.5437
2998.1091,3540.0,937.259
2650.301,3300.0,687.6692
2739.0793,2760.0,1050.7985
3049.0493,3099.9998,323.31982
2849.8801,1999.9999,623.9326
3063.1018,3179.9998,281.00494
3103.9622,3599.9995,380.9252
3036.2378,3599.9995,1232.3755
3173.5005,3120.0,301.19748
3285.7102,3899.9998,455.08194
3001.9624,2960.0,372.94232
2856.307,2817.0,492.05634
3077.287,3300.0,529.9851
3132.4604,3099.9998,359.65002
3351.0503,3300.0,468.093
3133.8726,3599.9995,331.17932
3184.4465,3500.0,818.03784
3044.2422,3511.0002,366.85898
3240.3455,3721.0,1167.1271
2966.811,3000.0,370.48956
3224.6843,3480.9998,414.6433
2974.1406,3000.0,579.4004
3121.3584,3899.9998,594.99316
2934.909,3540.0,697.3204
3049.5315,3520.0,379.58884
3114.5813,3599.9995,377.86414
3122.7815,3899.9998,1173.2533
3360.6409,4200.0,967.70886
3215.3645,3044.0,331.32312
3323.607,3840.0,364.4252
2954.3345,3000.0,882.72034
3154.1492,3179.9998,332.23233
3354.8684,3599.9995,368.368
2813.0725,3683.9995,929.92676
3059.2583,3179.9998,263.3942
3258.0957,4200.0,433.9555
3223.1584,3599.9995,1147.812
3497.2961,3300.0,374.39078
3214.7366,3360.0,314.74493
3014.126,3279.9995,1272.8839
2926.6404,3000.0,834.83453
3188.3767,2760.0,327.01312
3326.5164,3260.0,885.7941
3268.2954,3601.0,328.50522
3175.8843,3799.9998,451.75797
3393.9993,3840.0,359.33496
3025.4165,3339.0,332.58545
2959.525,2500.0,637.0107
3231.3196,3479.9998,370.02435
2512.2756,3599.9995,833.09784
2862.8872,3000.0,408.35275
3328.2688,3240.0002,507.36584
3237.6912,3899.9998,1317.1624
3021.838,2400.0,1241.539
3032.6282,2700.0,417.26175
2661.4229,3000.0,426.5654
3101.4211,3000.0,333.02106
2494.3857,1999.9999,857.7837
3029.7695,3899.9998,468.14584
3308.2139,3120.0,323.7124
3484.4983,3512.0,404.4029
3144.1335,3120.0,353.54977
3181.0098,3520.0,563.2133
3072.4995,3120.0,283.0229
3121.5957,3279.9995,321.37238
2872.1707,2779.9998,957.5735
3330.083,3599.9995,308.54034
3444.3167,3511.0002,458.53558
3057.6577,3179.9998,365.825
3308.4277,3479.9998,389.33728
3090.2893,3000.0,585.9982
3172.7063,3120.0,334.20303
2684.483,2700.0,694.6054
3153.2732,3479.9998,412.53305
3037.5017,3300.0,286.16992
2844.5654,3500.0,840.77203
3058.039,3000.0,275.16687
3037.8105,4800.0,631.396
2544.6772,4800.0,850.648
2987.158,3899.9998,519.8589
3194.36,3479.9998,292.21097
2526.0325,1999.9999,731.3958
3298.2065,3099.9998,395.9309
3720.916,3599.9995,1479.9332
2798.662,3000.0,358.66608
3031.1165,3899.9998,566.464
3126.1035,3241.0,415.88168
3704.2366,3899.9998,851.59247
2985.2385,3000.0,300.12543
3175.4126,3179.9998,328.286
3417.5334,3599.9995,530.7625
3316.5295,4500.0,977.4023
2562.687,2700.0,790.229
2697.0688,3500.0,341.1258
3232.5378,3300.0,346.825
3288.0615,3300.0,272.017
3034.3237,3419.9998,459.5632
3568.8582,3899.9998,437.94272
3392.8682,3899.9998,1260.0308
3040.313,3599.9995,1189.9141
2726.4973,3000.0,480.48663
3429.1978,3660.0,531.19666
3169.7283,3900.9998,548.11035
3164.329,3000.0,411.2665
3163.0212,3840.0,611.405
3462.124,3599.9995,1364.6691
2876.5393,3120.0,670.13245
2814.7747,3249.9998,624.58386
3127.98,3599.9995,327.87155
2975.448,3599.9995,362.77594
3673.7314,3660.0,844.31165
2785.569,3000.0,501.81253
2894.057,3599.9995,977.70966
3081.9211,3360.0,602.6384
3026.667,3837.0,306.7226
2651.5693,3560.0002,914.6172
3269.602,3899.9998,1025.6335
3094.9946,3320.0,705.1749
2884.9094,3300.0,476.06458
3123.4355,3699.9998,958.40936
3518.6206,1999.9999,387.0903
2073.1003,3300.0,696.00586
3473.1406,3599.9995,483.23334
3248.635,3899.9998,522.53296
3540.4329,3899.9998,338.11057
3138.7852,3000.0,260.56644
2978.9866,3000.0,899.2704
3259.8516,3419.9998,343.7386
3096.8337,3720.0,919.4248
2999.3738,3360.0,344.8755
3540.8103,3599.9995,347.21622
3066.7168,3599.9995,801.3131
3331.3577,3300.0,507.37146
3428.4253,3300.0,324.542
2861.8208,3599.9995,422.2956
3272.4814,3360.0,329.09094
2998.766,3599.9995,265.9513
2928.1785,3599.9995,534.8315
3021.3171,3240.0002,318.6419
2828.3022,3599.9995,304.6208
3139.8154,3179.9998,346.38593
3269.512,4200.0,667.3097
2841.3843,3300.0,652.0396
3195.0098,3419.9998,300.24316
2981.9285,3599.9995,525.20636
3683.9631,3540.0,841.9469
3257.692,3047.9998,336.3929
3329.814,3599.9995,383.34836
3008.9736,3000.0,526.3369
3007.4087,3000.0,359.0319
3028.8022,3121.0,685.2397
3228.57,3718.0002,344.93964
3216.452,4099.9995,499.17294
3228.0024,3224.0,363.8416
2788.5112,3000.0,503.26517
2981.3364,3479.9998,355.18707
3674.4565,4099.9995,595.4563
3644.153,3630.0,323.04352
3170.6138,4079.9998,294.20563
3391.0032,3000.0,311.75293
3311.0986,3373.9998,364.93552
3151.4397,3479.9998,281.91135
3397.988,3500.0,828.5524
3066.7642,3000.0,470.3019
3557.6504,3599.9995,374.5846
3166.5854,4200.0,665.2297
3325.709,3599.9995,1056.5316
3086.6384,3660.0,418.99066
2609.5205,3240.0002,680.46173
3295.65,3599.9995,353.6414
2544.0469,3599.9995,781.8663
3506.92,3650.0,383.92844
3233.2231,3300.0,293.24704
3303.9214,3181.0,465.29272
3153.6707,3120.0,466.7066
3252.432,2801.0,352.26065
2999.8723,3300.0,296.97134
3027.5906,3715.0,856.5608
3723.5872,4509.0,835.4576
2910.8276,3000.0,612.5405
2836.902,3837.0,896.7576
3193.3108,3599.9995,323.90903
2563.614,3637.0,949.093
2985.0056,2279.9998,847.6786
1610.6702,2100.0,938.66516
2897.779,3599.9995,1021.7971
1751.9926,1959.9999,579.0268
2805.5793,3000.0,852.58136
3115.336,4020.0,452.97238
2780.2358,3129.0002,789.4473
2986.9888,3000.0,730.27026
2606.6648,2400.0,452.054
2055.9587,3599.9995,1167.6965
3194.662,3305.0,342.83078
2630.319,1999.9999,693.804
1929.1633,1999.9999,1082.9231
3198.1758,3960.0,525.52496
2701.5051,3000.0,603.4807
2749.7588,3000.0,513.2709
2958.5547,3400.0,715.5648
2933.047,2700.0,863.8381
2158.9954,2521.0,795.78937
2798.0393,3334.0,698.3797
3284.5225,3500.0,591.4261
3243.241,3999.9998,1262.0424
2296.6187,2086.0,757.831
2883.7866,3252.0002,578.8252
3179.3599,3381.9998,620.2704
3320.6226,3500.0,562.44226
2716.869,3000.0,787.4076
3181.8733,3603.0,410.16837
3093.554,3519.0,519.7109
2791.9658,3599.9995,990.5854
2640.9395,3000.0,487.58282
2805.3357,3599.9995,682.7784
2620.2102,3000.0,1107.7836
2965.109,3929.0,456.33087
2807.971,3099.9998,802.1504
2901.086,1799.9998,688.22955
2198.7153,2100.0,553.0801
3264.8115,4788.0,863.6626
3237.3591,3350.0,707.1724
3201.0063,3300.0,1008.4795
2940.624,3000.0,594.20874
2761.8975,3000.0,397.73666
2977.975,2400.0,821.60077
2914.8289,3360.0,469.17914
2845.8003,3300.0,874.5211
3027.9768,3000.0,822.16034
3303.6064,3200.0,503.33987
2737.4385,3000.0,623.0628
2831.143,3200.0,868.06494
2472.3535,2700.0,536.4004
2965.0896,3899.9998,640.18024
2844.206,2700.0,707.70953
2911.759,3200.0,913.14197
2545.0496,2450.0,510.24646
3225.4907,3599.9995,723.44617
2304.0327,1500.0,1675.883
3154.8357,3599.9995,424.66238
3139.6953,4200.0,451.98703
3185.758,3140.0,523.7678
3096.0867,3599.9995,776.1466
3074.418,3599.9995,435.43353
2919.3853,3599.9995,711.4902
2778.873,3799.9998,476.42896
3128.0264,3924.9998,802.44147
2948.2756,2400.0,954.1353
2537.1685,3000.0,721.84827
3044.663,3300.0,409.75674
3065.599,3599.9995,412.5514
3140.783,3741.0,479.05444
2130.1946,2527.0,722.62573
2659.6614,2100.0,840.3632
2823.6243,3599.9995,334.62732
2951.128,2600.0,591.9744
2814.437,3599.9995,688.761
3689.0652,4391.0,413.02997
2385.1174,2820.0,590.0439
3157.9302,3000.0,446.3893
3260.6897,3599.9995,740.2492
2556.3267,3000.0,574.47925
2331.5503,3000.0,553.96466
1744.8804,2340.0,757.2524
2427.1685,2700.0,748.9502
2196.2249,3277.9998,354.1383
2707.2832,3000.0,963.2529
2659.93,4200.0,522.22217
2179.8054,1799.9998,497.28897
3310.768,2900.0,623.8995
2481.3147,1799.9998,881.0795
2416.6763,2500.0,593.3376
3063.332,3599.9995,497.77316
3073.5662,2400.0,666.35675
3065.0554,3000.0,643.42664
2685.1538,2100.0,844.0382
3057.0435,3599.9995,568.8745
2642.5447,2823.0,319.00912
3009.5737,2779.9998,683.72504
2118.4343,2879.9998,375.65167
2995.3828,3500.0,624.4238
2039.3951,2820.0,1041.0198
2952.1113,1799.9998,1112.9556
2481.0532,3000.0,674.29095
2483.878,3419.9998,974.4611
2289.8596,3000.0,415.58212
3069.054,2458.0,749.3083
3323.3882,3299.0,841.93994
2670.982,3470.0,872.61035
1773.269,2400.0,459.59634
2866.3247,3000.0,818.4318
3325.89,3500.0,464.134
3208.8215,3300.0,675.0324
2926.3535,3000.0,372.98038
3231.0293,3899.9998,416.1446
2832.6064,2400.0,704.4194
3360.821,3225.0002,513.994
2180.9832,2700.0,1122.0656
3424.7468,3000.0,419.0562
3235.3872,2714.0,940.01276
2423.9282,3419.0,1717.8053
2781.1108,3426.0,284.83286
2912.9229,3599.9995,589.27356
3130.9236,3720.0,946.7586
3115.1702,3999.9998,953.8055
2957.3347,1438.9999,500.83847
2645.6301,2200.0,521.3418
3173.4182,3828.0,864.4689
2606.1853,3200.0,394.27032
2965.7087,3000.0,782.19257
3168.4534,3003.9998,328.68073
2702.412,3599.9995,714.6295
3055.0535,3000.0,331.12085
3037.9553,3033.0002,797.2081
3296.8738,3999.9998,799.7646
3204.266,1999.9999,547.9884
2632.131,3779.9995,700.16296
2548.0903,3597.9998,554.0408
3219.3076,3000.0,723.58777
3264.9443,3991.9998,514.25195
2957.1213,3000.0,970.9672
3002.1924,3599.9995,526.0867
2465.8628,2100.0,837.7328
3180.3,2474.9998,758.5556
3371.1975,3720.0,333.05347
2492.9678,2640.0,568.8252
3075.6577,3200.0,758.65497
2770.4614,3184.9998,1307.765
2695.5469,2700.0,866.6877
2197.1064,2862.0,574.67236
2648.234,3599.9995,474.5034
2499.3745,1999.9999,581.28436
3255.9038,2389.0,661.6971
2873.7285,3000.0,683.82654
3106.644,3960.0,719.5802
2869.4336,2400.0,711.3753
3254.7458,3179.9998,449.63153
2715.2732,2562.0,397.82407
3099.998,2700.0,597.8069
2570.1125,2800.0,510.46213
3068.5728,3384.9998,396.43134
3168.9363,3540.0,583.44324
2998.8096,2700.0,797.8446
2922.6157,3000.0,604.0079
2990.3242,3500.0,1036.0677
3013.0166,3000.0,383.89108
2178.3206,2250.0,493.23196
2735.917,3300.0,646.91626
3162.7803,3300.0,305.265
2339.6597,2800.0,472.9309
3238.6895,3000.0,569.2051
2583.2236,3799.9998,580.2236
3130.9998,2948.0,613.9262
3395.1423,3500.0,841.7884
2868.9536,3599.9995,817.3267
3304.8716,3599.9995,413.2724
2847.3801,3607.0002,597.4855
3634.855,3000.0,536.325
2853.8333,3179.9998,391.00348
2958.665,2700.0,514.147
2735.0364,3000.0,1108.9388
3248.9167,2700.0,517.42444
2510.141,2682.9998,458.34103
2596.3389,2200.0,838.6815
2056.8264,2469.9998,1046.456
2708.9697,3400.0,602.5567
2740.7188,3300.0,623.45404
2831.9802,3000.0,680.1156
2765.0803,3599.9995,434.05136
2810.2366,2700.0,865.13635
2915.5776,3599.9995,720.0898
2471.8713,2836.0,418.88705
3228.5522,3599.9995,589.5315
3219.6184,3599.9995,444.62512
2549.1519,2400.0,1046.5654
2716.8462,2509.0,535.6399
2604.3564,3491.9998,534.7257
2860.2244,3000.0,507.2622
3677.0588,3599.9995,418.91736
3117.9592,3000.0,568.86255
3309.452,3899.9998,752.0775
2643.3838,3000.0,871.68353
2707.4346,3360.0,1048.3281
3026.1072,3000.0,901.2692
3268.0974,4200.0,469.0008
3341.9236,3912.0,719.0234
2974.9265,3999.9998,648.8855
3044.5945,3720.0,443.2465
2911.186,3599.9995,510.92026
3253.6062,3599.9995,487.09085
3670.5466,3300.0,453.0055
3189.7483,3899.9998,372.4835
2611.8958,3014.0,1020.0202
3462.6396,3500.0,455.64648
2140.6213,3599.9995,994.6063
3351.2844,3699.9998,997.6379
3341.8308,3599.9995,415.64276
2989.0457,3599.9995,433.39447
3254.1685,3099.9998,629.56836
3015.7478,2820.0,923.4388
3341.7427,3599.9995,364.8136
1994.2943,2259.0,452.19708
3085.8755,3599.9995,779.72424
2857.38,3000.0,894.4888
3146.4834,3910.0002,650.51715
3006.1763,3599.9995,874.7185
3152.4563,3300.0,693.095
2752.0583,2714.0,579.1678
3252.6704,3379.9998,779.27673
2954.0015,3599.9995,389.1399
2894.2212,2462.0,463.56592
2261.1987,3000.0,644.19
3246.1252,3599.9995,424.97955
3379.4731,3839.0,354.97916
2533.8171,2940.0,504.93347
3254.0527,3585.9998,573.4298
2707.7537,3301.0,401.72314
3226.6409,3000.0,897.2059
2489.7969,1215.0,430.2199
2891.2065,3000.0,680.4638
3557.5203,3899.9998,1009.6114
3456.672,4500.0,904.12585
2806.9917,3500.0,427.69385
3044.4038,3104.0,450.4745
2992.0613,3999.9998,750.6453
3289.887,4500.0,544.67084
3577.0806,3189.9998,403.56204
2983.8381,3058.0,747.0542
2168.873,1739.9999,568.9894
2940.8584,3000.0,1073.5665
2860.5796,3436.0,582.3458
3197.2195,3000.0,371.45514
2879.8545,3540.0,780.7625
3324.0928,3607.0002,447.65588
3134.8848,3530.9998,876.35864
2439.9333,3323.9998,377.12125
2446.6602,3999.9998,739.12354
2647.2886,2951.0,364.91013
3075.5986,2882.9998,339.4307
3301.279,3419.9998,359.07913
2377.0186,2520.0,549.88086
2608.083,3374.9998,1005.7271
3212.7424,3304.0002,299.11755
2907.9324,3200.0,734.065
2713.0278,3599.9995,447.38666
2584.5352,2600.0,740.209
3057.322,3160.0,490.4303
2880.3354,3072.9995,495.77145
3000.7305,3479.9998,771.8937
2421.9187,1813.0,532.8565
3281.8186,3500.0,720.7164
3216.7283,3300.0,676.779
3138.1262,3959.0002,735.2879
3299.1304,4099.9995,732.3897
3233.6472,3720.0,786.9403
2658.6729,2600.0,826.8764
3039.714,3360.0,309.03867
3062.771,3099.9998,449.2608
2314.4487,2225.0,353.9649
2981.4607,3300.0,325.00717
3195.5732,3545.0,866.539
3337.5613,3999.9998,317.99487
3069.3962,3000.0,513.6275
2553.4868,2700.0,449.70343
3218.331,3528.0002,900.8464
3140.0708,3000.0,639.2125
2637.085,2820.0,297.5063
1894.2188,1799.9998,559.4905
2810.9514,3883.0,1016.8845
3300.8167,2881.9998,558.374
3172.2026,3000.0,643.7206
2704.384,3000.0,750.38385
2878.424,3599.9995,597.1718
2503.459,3599.9995,785.3735
1947.2515,1999.9999,794.5982
2989.869,3599.9995,613.71967
2565.842,3300.0,406.14877
2907.9448,3000.0,746.0633
2926.376,2100.0,606.50793
3035.4382,3599.9995,506.03372
3098.1758,2506.0,530.2733
2672.6416,3360.0,543.6749
2820.7498,3000.0,490.59805
3007.3757,3000.0,646.8556
2589.8687,2500.0,793.90326
2822.148,3000.0,241.35573
2984.5955,2880.9998,468.28186
3177.9565,4200.0,762.21857
2658.6438,3300.0,678.7694
2994.3577,2698.0,995.2217
2809.9045,4200.0,913.2823
3158.2146,3058.0,796.7444
2586.4214,2800.0,642.4709
3314.223,3500.0,842.24506
2777.0361,3374.9998,985.2681
3189.3152,3300.0,361.52628
2806.6316,3599.9995,805.77954
2672.7415,2168.9998,928.9766
3938.3386,3742.0,364.3942
2898.7275,4000.9998,635.38885
3130.368,4116.0,507.4603
3382.6116,3720.0,488.49414
2666.5676,3599.9995,362.6864
2714.206,2100.0,379.11447
2801.594,2400.0,439.58
3454.654,3300.0,705.0058
2618.6272,1999.9999,354.55414
2876.9011,3300.0,844.14386
3121.1765,2500.0,1067.24
2287.7495,3014.0,459.72107
2272.588,2279.9998,599.1333
3078.6687,3899.9998,436.75085
2795.0225,3729.0,939.80835
2751.0378,2520.0,831.2808
3121.279,2100.0,651.53284
3256.8032,4012.0,320.63092
2575.3137,2100.0,753.6831
2791.7432,3599.9995,693.15204
3030.8862,2600.0,807.50635
3576.583,3599.9995,397.5957
3239.0056,3500.0,353.74005
3276.0596,3500.0,403.82776
3063.2217,3300.0,593.7372
2804.9329,2378.9998,752.7161
3181.1716,3000.0,299.08725
2811.7388,3200.0,483.2016
3110.0354,2700.0,906.0635
3076.63,3599.9995,1055.9114
3269.579,3000.0,384.89124
2147.7153,2600.0,695.2637
3027.2554,3000.0,851.90607
2260.1804,2600.0,790.4954
3217.3296,3977.9998,568.12103
2508.3179,1799.9998,584.0169
2989.582,3000.0,801.0734
3464.6917,4200.0,761.99304
2559.1506,3300.0,368.41873
2638.842,3000.0,782.564
2807.7603,2400.0,403.92926
2679.5295,3000.0,802.7044
1982.6686,2320.0,305.08813
3371.7512,3500.0,355.5529
2967.8333,3000.0,570.0586
3492.5322,3599.9995,374.72906
3177.1465,3575.9998,639.3732
2758.808,3300.0,397.12277
3214.715,3630.0,697.79474
2675.2424,3262.0002,358.8578
2739.0115,2500.0,993.3412
3413.4253,3621.9998,666.87054
3291.724,3903.9998,625.245
3515.4573,4215.0,490.4599
2976.2495,3500.0,703.4904
3569.084,3599.9995,863.45044
2632.385,3060.0002,913.8229
3331.8804,3060.0002,581.2851
3564.2397,3799.9998,560.6682
2559.0828,1920.0,366.6454
3453.2002,3915.0002,599.21436
2555.2102,3599.9995,479.51044
2656.0786,3000.0,1018.86993
3225.1445,4203.0,414.02164
3064.6816,3179.9998,827.9167
2916.7004,3629.0002,535.58704
3115.034,3643.0,398.5479
3097.9202,2277.9998,631.3185
2487.2861,3400.0,458.39743
2271.4788,3198.0,378.0241
2553.7297,3293.9998,318.2331
2936.299,1999.9999,657.1496
3182.8079,3000.0,795.17755
2562.8125,2520.0,426.12207
3192.2046,3300.0,360.0828
2542.927,2800.0,721.64386
3387.1353,3257.0002,456.61353
3205.8003,3599.9995,652.6817
2194.4102,2500.0,882.5801
2816.668,1920.0,692.8617
2563.7158,3300.0,402.97986
2451.5037,2800.0,649.3169
3671.7607,3720.0,406.5815
2553.3118,3333.0,701.2434
2764.2512,3000.0,772.91925
3208.3777,3300.0,644.1547
2524.0747,1350.0,991.3304
2974.2437,3050.0002,432.25616
2710.4578,3899.9998,584.4145
2489.9756,3000.0,409.0618
2484.7197,2400.0,830.1467
2864.0037,3226.0,741.81744
3140.8035,3599.9995,632.09094
3039.4666,3700.9995,1077.2443
1923.9077,3300.0,1104.1489
2697.7712,1200.0,387.7162
2918.6846,3000.0,1017.5555
2814.8914,3300.0,492.9599
2851.6843,3175.9998,354.53018
2215.7515,3000.0,746.93866
3082.2761,3000.0,700.7825
2618.0256,3292.0002,322.28653
2700.6675,2400.0,721.6087
2550.6946,3000.0,917.29767
2886.468,3350.0,1317.8173
2805.4846,2400.0,730.259
3183.7124,3292.0002,1032.0643
2569.6353,3000.0,342.0766
3329.6233,3300.0,320.0473
2360.4226,3005.0,362.1881
3125.615,3599.9995,665.19305
3116.5007,4200.9995,366.57773
2177.5547,3000.0,327.1935
3430.62,3300.0,702.51636
3155.5332,3779.9995,560.23474
3244.9504,3595.0,676.9601
2116.4705,3001.0,591.4888
3095.8264,3675.9998,699.05914
3004.0283,3479.9998,975.4316
2911.7358,2400.0,814.0676
2650.4265,3599.9995,1012.0621
2628.7703,2600.0,330.95587
3027.0342,3200.0,653.68115
3240.7952,2996.0,637.59985
2771.7798,2397.0,804.15564
2901.8262,3213.0002,565.94666
3268.6562,3540.0,373.56964

